FreSh: Frequency Shifting for Accelerated Neural Representation Learning

Implicit Neural Representations (INRs) have recently gained attention as a powerful approach for continuously representing signals such as images, videos, and 3D shapes using multilayer perceptrons (MLPs). However, MLPs are known to exhibit a low-frequency bias, limiting their ability to capture high-frequency details accurately. This limitation is typically addressed by incorporating high-frequency input embeddings or specialized activation layers. In this work, we demonstrate that these embeddings and activations are often configured with hyperparameters that perform well on average but are suboptimal for specific input signals under consideration, necessitating a costly grid search to identify optimal settings. Our key observation is that the initial frequency spectrum of an untrained model's output correlates strongly with the model's eventual performance on a given target signal. Leveraging this insight, we propose frequency shifting (or FreSh), a method that selects embedding hyperparameters to align the frequency spectrum of the model's initial output with that of the target signal. We show that this simple initialization technique improves performance across various neural representation methods and tasks, achieving results comparable to extensive hyperparameter sweeps but with only marginal computational overhead compared to training a single model with default hyperparameters.

==> data/configs/configs_count_finer_cropped_128.csv <==
x,chest_xray,ffhq_1024,ffhq_wild,kodak,wiki_art,all
70,0,7,3,0,1,11
80,7,1,4,0,2,14
90,3,2,1,0,1,7
100,0,0,2,2,2,6
110,0,0,0,2,2,4
120,0,0,0,2,1,3
130,0,0,0,1,0,1
140,0,0,0,2,1,3
150,0,0,0,1,0,1


==> data/configs/configs_count_finer_cropped_64.csv <==
x,chest_xray,ffhq_1024,ffhq_wild,kodak,wiki_art,all
30,4,0,0,0,0,4
40,6,8,7,0,4,25
50,0,2,2,3,5,12
60,0,0,1,4,1,6
70,0,0,0,3,0,3


==> data/configs/configs_count_finer_k_cropped_64.csv <==
x,chest_xray,ffhq_1024,ffhq_wild,kodak,wiki_art,all
0.2,4.0,2.0,0.0,0.0,0.0,6.0
0.8,6.0,6.0,6.0,1.0,4.0,23.0
1.0,0.0,1.0,2.0,1.0,1.0,5.0
1.2,0.0,1.0,0.0,0.0,3.0,4.0
1.4,0.0,0.0,1.0,1.0,1.0,3.0
1.8,0.0,0.0,1.0,2.0,1.0,4.0
2.0,0.0,0.0,0.0,3.0,0.0,3.0
2.2,0.0,0.0,0.0,2.0,0.0,2.0


==> data/configs/configs_count_relu_cropped_128.csv <==
x,chest_xray,ffhq_1024,ffhq_wild,kodak,wiki_art,all
4,0,3,0,0,1,4
5,7,5,7,0,0,19
6,3,2,1,0,2,8
7,0,0,1,2,3,6
8,0,0,1,2,2,5
9,0,0,0,2,1,3
10,0,0,0,3,1,4
12,0,0,0,1,0,1


==> data/configs/configs_count_relu_cropped_64.csv <==
x,chest_xray,ffhq_1024,ffhq_wild,kodak,wiki_art,all
2,4,2,0,0,0,6
3,6,7,7,1,5,26
4,0,1,2,2,4,9
5,0,0,1,4,1,6
6,0,0,0,3,0,3


==> data/configs/configs_count_siren_cropped_64.csv <==
x,chest_xray,ffhq_1024,ffhq_wild,kodak,wiki_art,all
50,2,0,0,0,0,2
60,7,7,1,0,2,17
70,1,1,6,0,2,10
80,0,2,1,2,2,7
90,0,0,1,1,3,5
100,0,0,1,2,1,4
110,0,0,0,2,0,2
120,0,0,0,3,0,3


==> data/low_freq/10_psnr_test.csv <==
global_step,mean,196_se
0,6.352101027965546,0.48104766088759643
100,34.57224082946777,0.35316509655277184
200,39.09156322479248,0.29990309311850477
300,41.69274950027466,0.2583512137794701
400,43.562711238861084,0.244248215868155
500,45.022685050964355,0.24776446194152238
600,46.21507787704468,0.2567189606710459
700,47.22133922576904,0.2654433775060348
800,48.09200429916382,0.2722531272054426
900,48.85950183868408,0.27701079822140623
1000,49.06363248825073,0.9719505413705567
1100,49.499274253845215,1.1464648008017284
1200,50.61237716674805,0.3338822680139381
1300,50.56693983078003,1.1436644809267287
1400,50.79638910293579,1.1194684457256199
1500,51.35936403274536,1.2839322375206503
1600,51.2160382270813,1.3441299203937926
1700,51.61121654510498,0.6376856383051098
1800,51.973105907440186,1.1508911162970987
1900,50.51536512374878,1.8482546552805852
2000,51.506340980529785,2.228136848401184


==> data/low_freq/30_psnr_test.csv <==
global_step,mean,196_se
0,6.521749317646027,0.2205850932297486
100,30.681954383850098,0.19792759666504334
200,35.006298780441284,0.20133012595691652
300,37.61522102355957,0.20792372979054932
400,39.492584466934204,0.2074589553292089
500,40.95702409744263,0.20329729391818008
600,42.15778064727783,0.1996716552307905
700,43.17715406417847,0.1978967187136142
800,44.064757347106934,0.1976746100508354
900,44.85244607925415,0.19828604807188865
1000,45.56166934967041,0.19906850681978178
1100,46.20750904083252,0.1995503951541594
1200,46.80090665817261,0.1994980392334393
1300,47.35001516342163,0.19884654141816036
1400,47.86110782623291,0.19762702478732305
1500,48.33907222747803,0.19593143514871703
1600,48.78784704208374,0.19386364056923408
1700,49.2106351852417,0.19152763206741993
1800,49.610060691833496,0.1889967881595431
1900,49.988343715667725,0.18633497602973004
2000,50.34740114212036,0.18358182389837763


==> data/plots_seeded/relu/baseline/psnr_test_results_seeded.csv <==
global_step,mean,standard_error
0.0,11.317163165410358,0.023172826096587187
500.0,27.16652689774831,0.06637093425320989
1000.0,28.314758117993676,0.018979760060496488
1500.0,28.980157359441122,0.02758625379144993
2000.0,29.3322047551473,0.04170721209917031
2500.0,29.711430835723878,0.0646378293060721
3000.0,30.01391611893972,0.04775330518712024
3500.0,30.242189049720764,0.04145703039745185
4000.0,30.32315622170766,0.04103364959830062
4500.0,30.513994717597956,0.062356100290614676
5000.0,30.654232239723203,0.011368128110401164
5500.0,30.76446266969045,0.029782290276209124
6000.0,30.859084844589233,0.019688063154037976
6500.0,30.952118142445883,0.02746855522711622
7000.0,31.059825499852497,0.050704949315999
7500.0,31.19578754107157,0.042412672817172606
8000.0,31.22448666890462,0.016916518218802745
8500.0,31.32779846191406,0.04240190843430835
9000.0,31.352561434110005,0.014356628070785566
9500.0,31.44225259621938,0.02404346760943629
10000.0,31.510475269953407,0.008660592724066574
10500.0,31.498255721728004,0.016171375856871974
11000.0,31.56912724971771,0.03459106103540208
11500.0,31.5869819800059,0.035467763990726896
12000.0,31.616472474733985,0.04783948627311513
12500.0,31.735004138946532,0.027222721386312758
13000.0,31.71580581665039,0.005208891365288388
13500.0,31.762883726755778,0.028567060838876387
14000.0,31.791233905156457,0.021687144069108703
14500.0,31.833597278594976,0.02781576034695514
15000.0,31.877625703811646,0.002916912786860359


==> data/plots_seeded/relu/baseline/ssim_results_seeded.csv <==
global_step,mean,standard_error
0.0,0.016312192486948266,0.003555153902679932
500.0,0.7057153244813282,0.0014668713385092196
1000.0,0.7336606617768605,0.0007844433778521319
1500.0,0.7503538454572359,0.0007229538630703538
2000.0,0.7594542302687963,0.00039625266400216666
2500.0,0.7690613677104313,0.0016942985737762835
3000.0,0.7765583642323812,0.001062236994560232
3500.0,0.7836222102244695,0.0010719351927452657
4000.0,0.7869731130202612,0.000858910403924272
4500.0,0.7928899580240248,0.0007538159470419339
5000.0,0.7971101480722428,0.00047381652387897357
5500.0,0.7993961040178935,0.000477367273116599
6000.0,0.8031016969680785,0.0007936884506741139
6500.0,0.8057372428973516,0.000333578667619771
7000.0,0.8086363029479982,0.0010671596398602104
7500.0,0.8123218264182409,0.0006537661264061226
8000.0,0.8144970764716466,0.0004397516151999708
8500.0,0.8165706831216811,0.0008379247961083392
9000.0,0.8179539869228999,0.0008459944025527249
9500.0,0.8203410140673318,0.0007554941632401786
10000.0,0.8223522055149077,0.00028818303336005285
10500.0,0.8228744846582413,0.0002727948427316796
11000.0,0.8244202387332916,0.0009067251714380374
11500.0,0.8251103746891021,0.00018147433816311255
12000.0,0.8268004363775253,0.0006700442440936808
12500.0,0.829365967710813,0.0010669784399675488
13000.0,0.8299190425872802,0.0008394075124569516
13500.0,0.83128036459287,0.0010831656617314401
14000.0,0.830006148815155,0.0007251149917620097
14500.0,0.8331659017006556,0.0004210215732866131
15000.0,0.8346058789889018,0.0002138708053506729


==> data/plots_seeded/relu/fresh/psnr_test_results_seeded.csv <==
global_step,mean,standard_error
0.0,11.316128691037493,0.02401850366988305
500.0,29.35766131877899,0.02380409697937373
1000.0,30.29656981627146,0.04321254853542433
1500.0,30.79281523227692,0.014728556483661786
2000.0,30.998770761489865,0.08827450103765025
2500.0,31.259399429957075,0.04946242941009501
3000.0,31.418223730723067,0.02957159417636712
3500.0,31.553148825963337,0.10625325948567309
4000.0,31.839175804456076,0.036276112313563195
4500.0,31.935634422302243,0.058089135098617656
5000.0,31.976221172014874,0.07240259095551096
5500.0,32.02895433108012,0.05272881571370323
6000.0,32.05481457710266,0.08122924096356995
6500.0,32.25557572046916,0.01511538899067037
7000.0,32.378594279289246,0.03456667360963682
7500.0,32.44920268058777,0.026825260623834765
8000.0,32.46780822277069,0.02630419876124302
8500.0,32.55198389689127,0.019890268679543285
9000.0,32.644984277089435,0.0260888183252897
9500.0,32.784547138214116,0.03563250870691169
10000.0,32.720050120353704,0.05787865358702817
10500.0,32.716807492574056,0.05718693035703496
11000.0,32.90726010004679,0.034574475288419844
11500.0,32.84795231819153,0.07680868732972848
12000.0,32.94225490093231,0.031835960306396446
12500.0,32.9522220770518,0.06444259476684762
13000.0,32.97150327364604,0.01152554773842537
13500.0,33.03537351290385,0.061233728018483265
14000.0,33.02293892701467,0.06125032913530895
14500.0,33.02281862894694,0.047875939199073125
15000.0,33.097185420989994,0.04998474460516761


==> data/plots_seeded/relu/fresh/ssim_results_seeded.csv <==
global_step,mean,standard_error
0.0,0.015721079629341366,0.00370764787979024
500.0,0.7719115529457728,0.00043486824900220355
1000.0,0.797031593322754,0.000542045516949604
1500.0,0.8121127969026566,0.00040565119548843044
2000.0,0.819170335928599,0.002199370546582291
2500.0,0.8263284122943878,0.0010362433815608682
3000.0,0.8304148852825165,0.00012431572950222873
3500.0,0.837466382185618,0.0019481766345903924
4000.0,0.8439615692694983,0.0017800531172552495
4500.0,0.8475781540075937,0.0010850701780520432
5000.0,0.851400086681048,0.001959809431656804
5500.0,0.8513819420337677,0.0006817246753877055
6000.0,0.8539094632863998,0.0006159753865939209
6500.0,0.8582558739185333,0.0008103758608364039
7000.0,0.8631166400512059,0.0008267674017625262
7500.0,0.8641981744766235,0.000286047471592816
8000.0,0.8642105795939763,0.001118907759874297
8500.0,0.8679644405841828,0.0012686106943166945
9000.0,0.8705615874131519,0.001117825434646245
9500.0,0.8728708561261495,0.001402337061589394
10000.0,0.872575987180074,0.0022563105783773413
10500.0,0.8739743530750275,0.0008291833800981267
11000.0,0.8763792975743612,0.0009111518950452967
11500.0,0.8766186980406442,0.002640222116951237
12000.0,0.878106187582016,0.0012065380128149599
12500.0,0.8791583780447642,0.0010188602684891041
13000.0,0.881175856590271,0.000530660937347248
13500.0,0.8817308199405671,0.001488509063647436
14000.0,0.8838612266381581,0.0004125038016530538
14500.0,0.8829487490653992,0.0007522099660353964
15000.0,0.8843233482042949,0.0005407865374095683


==> data/plots_seeded/siren/baseline/psnr_test_results_seeded.csv <==
global_step,mean,standard_error
0.0,5.570270454883574,0.09135215586358604
500.0,26.19861636161804,0.01779807703417782
1000.0,27.39129892985026,0.02487421755511395
1500.0,28.31979138056437,0.005722634442751165
2000.0,29.049280563990276,0.014885064835917746
2500.0,29.654542136192322,0.016935149602517626
3000.0,30.09666296641032,0.009932251475388065
3500.0,30.448915704091387,0.006430454927056764
4000.0,30.77734852631887,0.03776376149825819
4500.0,31.06342578728994,0.005483456064506257
5000.0,31.31354550520579,0.03985139190850722
5500.0,31.551996246973673,0.014602511976263484
6000.0,31.75331682364146,0.0237402156440624
6500.0,31.976403323809304,0.004853245492281071
7000.0,32.121424301465346,0.020726707061272477
7500.0,32.335207303365074,0.054829480437207555
8000.0,32.47529035409291,0.010749083495772875
8500.0,32.66046396891276,0.007276137375239661
9000.0,32.78083817958832,0.005137540136742794
9500.0,32.89472878774007,0.02828075983247517
10000.0,32.977558191617334,0.044971227496645755
10500.0,33.03484044075012,0.03601353001971499
11000.0,33.16916157404582,0.08057982432044762
11500.0,33.18222133318583,0.07866663857803294
12000.0,33.30046377182006,0.057478235628203755
12500.0,33.441113185882564,0.01914479542345567
13000.0,33.50005616346995,0.017343868283702147
13500.0,33.492628479003905,0.05375463930883331
14000.0,33.56498693625132,0.043226641573309646
14500.0,33.65823053518931,0.017729079298575562
15000.0,33.75126322110494,0.03932172220675045


==> data/plots_seeded/siren/baseline/ssim_results_seeded.csv <==
global_step,mean,standard_error
0.0,0.0001373211209041666,0.001583783997295863
500.0,0.6739374424020449,0.00035480703256835557
1000.0,0.7096427508195241,0.0012528960336384554
1500.0,0.7358687063058218,0.0012550214525212777
2000.0,0.7575855553150177,0.001119250862552186
2500.0,0.774755052526792,0.0003482675678784476
3000.0,0.7878588573137919,0.001436869865038624
3500.0,0.7996518649657567,0.00040779181700341844
4000.0,0.8100726366043091,0.002053378133956684
4500.0,0.82002676208814,0.0003556192268411442
5000.0,0.8284460528691611,0.0016991583594740437
5500.0,0.8352337847153345,0.0007061424196745461
6000.0,0.8428390024105706,0.00047746828113911073
6500.0,0.8486272617181143,0.00024234722982101336
7000.0,0.8524409409364065,0.001039463449884488
7500.0,0.85963183482488,0.0007598961478847515
8000.0,0.8631626216570535,0.00047466812807568344
8500.0,0.867654414176941,0.0006011577551719329
9000.0,0.8711967229843139,0.0005247188559738857
9500.0,0.8736643302440643,0.0010459442316954396
10000.0,0.8766368695100147,0.0005705236430052375
10500.0,0.8783008984724682,0.0011597167429905084
11000.0,0.882382302681605,0.0014105731043317672
11500.0,0.8828266151746114,0.0008761745579356075
12000.0,0.8854686796665191,0.0008666690408533216
12500.0,0.8878005361557006,0.00023290210417519676
13000.0,0.8889612797896067,0.0009415723386974043
13500.0,0.8908022737503051,0.0009206409284954117
14000.0,0.8922612289587656,0.00018033544271372945
14500.0,0.8941536557674407,0.0004135073670659216
15000.0,0.896054764588674,0.0013391336907748045


==> data/plots_seeded/siren/fresh/psnr_test_results_seeded.csv <==
global_step,mean,standard_error
0.0,5.636189319690068,0.10190054506703329
500.0,28.353022034962972,0.003902443335232184
1000.0,29.583909797668458,0.015242663775080616
1500.0,30.369748791058857,0.03810051474143349
2000.0,31.00356886386872,0.011352186297136694
2500.0,31.45233146349589,0.02315652152884541
3000.0,31.838590343793232,0.01969241645269203
3500.0,32.16228664716085,0.015317760732614583
4000.0,32.41382003625234,0.013621414492117052
4500.0,32.66112701098124,0.02104919443125998
5000.0,32.85288781325022,0.006051759123642373
5500.0,33.02697180112202,0.018965011238225082
6000.0,33.226319622993465,0.004725525887161163
6500.0,33.301336884498596,0.021988232004359686
7000.0,33.48692932128907,0.00411412922604246
7500.0,33.6150002638499,0.015076578312554222
8000.0,33.70325515270233,0.009364332452158581
8500.0,33.778729836146034,0.01491545765514815
9000.0,33.891447043418886,0.019243239401292387
9500.0,33.94609922568003,0.009748488724070631
10000.0,34.00974996884664,0.006695095101353848
10500.0,34.0733430147171,0.026672737396767985
11000.0,34.129453778266914,0.01114604682352444
11500.0,34.20737346013387,0.013304239644020608
12000.0,34.25206775665283,0.0019919034100140992
12500.0,34.277964607874544,0.014789808243509143
13000.0,34.21986680030823,0.07323539808670411
13500.0,34.20380256175995,0.10312458144022275
14000.0,34.328476738929744,0.03749247894064514
14500.0,34.35895534356435,0.024178856485838552
15000.0,34.437657260894774,0.014052546940937036


==> data/plots_seeded/siren/fresh/ssim_results_seeded.csv <==
global_step,mean,standard_error
0.0,0.0009280689892571999,0.0006442006054879873
500.0,0.7512567152579624,0.0006245770789814274
1000.0,0.7910532321532567,0.0010205500090461244
1500.0,0.8168095721801123,0.0009147736668129235
2000.0,0.8362776762247086,0.0008556847442508473
2500.0,0.8492407961686451,0.000992433406980692
3000.0,0.8599085013071696,0.0012356125117924763
3500.0,0.8684939726193747,0.0005711879729945886
4000.0,0.875440398454666,0.0010345465809197603
4500.0,0.8818673916657765,0.0008905025269096252
5000.0,0.8858536322911581,0.00014445802779619168
5500.0,0.890040538708369,0.001197424160612161
6000.0,0.8953142948945363,0.00013840992842112525
6500.0,0.8966716655095418,0.0005223601059725019
7000.0,0.9001235747337342,0.00017326060722822764
7500.0,0.9037499447663625,0.000506725849594148
8000.0,0.9052408651510874,0.0004916520051669707
8500.0,0.9066833368937174,0.00043873372448987805
9000.0,0.9087253133455913,0.0007638270440921417
9500.0,0.9111125298341115,0.0004456359301468367
10000.0,0.9110955500602721,0.0007346690916368906
10500.0,0.9127066397666931,0.00038534524524538866
11000.0,0.9147923545042674,0.00020942690603600346
11500.0,0.9161209877332052,0.0006218225787472284
12000.0,0.9176940659681957,0.0006064898271802954
12500.0,0.9177027960618337,0.0008003197626261078
13000.0,0.9161156694094338,0.00172028952419308
13500.0,0.9161806269486745,0.0014138053134025662
14000.0,0.9193986082077026,0.0006366193605854915
14500.0,0.9196373156706491,0.0005916403475721637
15000.0,0.9207477692763012,0.0005939599189389814


==> data/residuals_relu.csv <==
x,mean_residuals,se_residuals
1,0.49725081897633716,0.09083162555740797
2,0.7502194165676349,0.1557022092666478
3,0.7018465797477957,0.20142239520909644
4,0.5018339095286041,0.1175430748153413
5,0.4662521806413847,0.08518722430225721
6,0.46816056368550124,0.07690375496357559
7,0.4674848127204421,0.08137028187627532
8,0.4764974734501157,0.08602137196786033
9,0.47961872917675813,0.08183594334454951
10,0.4750719622525986,0.077728770810592
11,0.4592029800721143,0.06484217874369044
12,0.4620210862219952,0.053494073440504386
13,0.5036412609732801,0.053043124401700385
14,0.49160442686215405,0.05181888493107282
15,0.48010729971795774,0.04570912543421032
16,0.4966728686027461,0.05447450676367294
17,0.55083647005133,0.0654281570963942
18,0.6020465958473448,0.07035138293695567
19,0.606722548718016,0.06907426149374385
20,0.637164538449162,0.07000445836741555
21,0.6816976501439375,0.07846754521824473
22,0.7577066176550561,0.09557257735743246
23,0.7877317832153824,0.09206863951087227
24,0.82079691492008,0.09193880170852181
25,0.7992864402099904,0.09109358801419568
26,0.787959559874033,0.08169895787077247
27,0.8346039504763866,0.09051543210415793
28,0.8673638143389321,0.08510716827629648
29,0.8745696104137869,0.0812820015509027
30,0.8695870260503764,0.06743915241993936
31,0.8437275634138048,0.06682029081582622
32,0.8236087656463754,0.07062995058381084
33,0.8162558889467032,0.06314292664271931
34,0.8282115739977378,0.052843380871493255
35,0.8178629221445677,0.06388094583984269
36,0.838585278979593,0.07295582472799468
37,0.7992144007873957,0.05884770405939408
38,0.7512002237414397,0.060559029410200596
39,0.8323100302038113,0.08890975273744342
40,0.800710650868125,0.08795752197406938
41,0.8329134098677476,0.09860846787586881
42,0.8118032689894209,0.08924702599421266
43,0.9067509086977397,0.09164404945880511
44,0.8634264703578804,0.0915734480691617
45,0.8500702458486813,0.09869320810244166
46,0.857101727448996,0.09975153824657412
47,0.8144082565470393,0.08565335765201394
48,0.8284935209072539,0.11029023996164217
49,0.876212096493733,0.1297469059775408
50,0.9347615521906902,0.09984171511401405
51,0.8598098677386634,0.10145794889235626
52,0.8464801435333008,0.10744060257380209
53,0.8644302523643873,0.10753935134533933
54,0.8490498349928911,0.10135732163259896
55,0.8655684959247658,0.10066118495795086
56,0.8360971593516926,0.09405832093378953
57,0.8081340798391725,0.07414857357117076
58,0.8173543304013948,0.07314684392852232
59,0.8128250472348642,0.08933874629371974
60,0.7976073974215974,0.07409452054508896
61,0.809382101546117,0.07038508041970448
62,0.8552590120413912,0.07025554669146195
63,0.8017905247351834,0.0825751784558594
64,0.7777809515326579,0.07656072444279849
65,0.814969838944702,0.08035599547626862
66,0.8226370315295253,0.0871696262815472
67,0.8023482729380866,0.07838823910684369
68,0.7774724387565051,0.0797527914006032
69,0.7685473486497723,0.07410420140023889
70,0.788230208776301,0.087779684639061
71,0.8187041947605941,0.09955115611756755
72,0.9302119821008304,0.12449615736956968
73,0.859706813944117,0.10785825656537465
74,0.8438364954726255,0.09439856607974421
75,0.8224472301570651,0.08536548093407809
76,0.807270720488939,0.07829707897937621
77,0.7910572039971152,0.07261890788783817
78,0.7692480831996897,0.07316362543531232
79,0.7346549927477593,0.07962729866881867
80,0.7343497642255062,0.06178419776913552
81,0.7088318298083598,0.056107510193457596
82,0.7188853321652314,0.062153380588212584
83,0.7267419217679125,0.05782698481104751
84,0.7295318094540929,0.06399603828952384
85,0.734195652531721,0.05944848464865405
86,0.7270103762269107,0.055219113595248275
87,0.7057645474760174,0.060744632648833854
88,0.7424982929801608,0.05652346767610291
89,0.7225444364152291,0.04997976606737174
90,0.7082578262069317,0.05345491246332951
91,0.7255767675574603,0.0520492599762209
92,0.740674101026962,0.05293298502182614
93,0.7121996424288456,0.05107886613753853
94,0.7153818739071812,0.05577145851148332
95,0.7245560066647735,0.058220081021039975
96,0.7063979445487946,0.0495221623034117
97,0.6921784999660263,0.05124056164867742
98,0.694842388698004,0.05309249366243644
99,0.6838956255387879,0.04193457687462818
100,0.7119574237259593,0.041017731464994864
101,0.7042098120358908,0.04834808320087176
102,0.7119762616693228,0.04658597066245867
103,0.6902029087914939,0.04305799005228471
104,0.6785369559432216,0.04237396446278743
105,0.6974292311016546,0.045712151108115516
106,0.6779722581329113,0.0364755402979165
107,0.6874092811142843,0.05005851481743306
108,0.7032966288385779,0.05471332843077058
109,0.7122798734950126,0.04893006918880552
110,0.6979883514629766,0.06091608586657287
111,0.6991609721099052,0.05842931754709155
112,0.712347462677958,0.059706295202140935
113,0.729795410656929,0.05229131006402147
114,0.6837922905531588,0.05583993026401737
115,0.6824871725089114,0.061571867132766286
116,0.6969737092001134,0.05501991712153711
117,0.7034223563626497,0.05053514828785054
118,0.7187251138316771,0.06250080346723193
119,0.6643973604465689,0.06092941537598561
120,0.6921098326946866,0.04900268842356697
121,0.710037163164111,0.055628475288896084
122,0.7107188520833401,0.048052920050376924
123,0.6834491744782452,0.054868360084067834
124,0.6674300982371929,0.05798063225901121
125,0.6853602326572165,0.055555507684003566
126,0.6937441082777245,0.05012951734345651
127,0.6992057640121787,0.05348530600460096
128,0.6742658517038993,0.05024141721146015
129,0.6584439592218954,0.04923844242848987
130,0.6690022055520217,0.04625636810018333
131,0.6850558540100875,0.06397087045511117
132,0.6932729034354546,0.054984081030769405
133,0.6966105639683173,0.054767076704478335
134,0.6626615357162527,0.05054346227676218
135,0.6431040703311293,0.03608705116894183
136,0.6762014617417111,0.04701957223217484
137,0.6918649091969771,0.05334304143283111
138,0.6748301258902586,0.06078780062965591
139,0.6936018041045908,0.05063782275116555
140,0.6862145536644672,0.05182060947940984
141,0.7178927789357632,0.05842101563426756
142,0.6984791692659428,0.06409938411335993
143,0.6884167492464954,0.05415416518489745
144,0.6976951569188647,0.05219648097810127
145,0.707900821313402,0.05541507425485723
146,0.6816859332193473,0.044993485526235
147,0.6687826094605307,0.045551053798550074
148,0.6935234623811557,0.04792784019264901
149,0.6984640695646797,0.05181983758864788
150,0.6793580019515322,0.049313734040886605
151,0.6773822762088573,0.04825758873659763
152,0.6706072728831953,0.046497122629607424
153,0.669820289442485,0.04793711244811522
154,0.6974542258023289,0.047568369173428396
155,0.6787213063720764,0.04939812667253518
156,0.6709804802599851,0.04972754088999004
157,0.6721433367014124,0.05417407340253502
158,0.6601084501570927,0.046748246935238984
159,0.6542080491933807,0.04259514817748855
160,0.677357141303121,0.05367104789852379
161,0.6621485837766321,0.04562134044857172
162,0.647049255940911,0.04469049806537152
163,0.7002721897464195,0.04431822353103946
164,0.6969658865300057,0.03911831864644549
165,0.7210034288600302,0.04677124279248395
166,0.7075325028979543,0.044555267782232254
167,0.6849548298521709,0.04330951311587737
168,0.720612682914985,0.05185787704553816
169,0.7207436496970783,0.0452793680236063
170,0.700421802311661,0.04383082064334533
171,0.7012498083989599,0.0577559884185523
172,0.6973832224426545,0.05336463018417561
173,0.6978705957966795,0.048375078309968365
174,0.6888417442478587,0.040348967440964854
175,0.6806198659743741,0.047637939469085996
176,0.6878423796091759,0.048544963919765295
177,0.6832846312078974,0.05403361406948595
178,0.67927129631501,0.05058472377951886
179,0.6698861843141317,0.053904177292965656
180,0.6594755014767357,0.05647675770489556
181,0.6635671588700432,0.04486534514280939
182,0.6533749417267529,0.048625833770905076
183,0.6802337149844349,0.04717677792334903
184,0.6581237042089974,0.036454077980575664
185,0.6679669431257453,0.040786767733638145
186,0.7026773717857274,0.04356051889164429
187,0.6817475736742099,0.04259645766032123
188,0.6902697506075034,0.044726327659480994
189,0.693510480135592,0.0428413075892222
190,0.6764630081985328,0.04689802021003673
191,0.7066812667752965,0.042653278758322075
192,0.6964803159758743,0.043394876730828105
193,0.699904587416244,0.0391909320785126
194,0.6950463918221975,0.04487060198181579
195,0.686740524401546,0.05124406695327188
196,0.6685927486169566,0.04274569506214833
197,0.6848998480207522,0.04184077416242369
198,0.7107108357919569,0.03917833331639809
199,0.6775983613749433,0.03966932257053135
200,0.6694843397656063,0.04588889250314116
201,0.6743420629488519,0.04199759470619979
202,0.6731423279766736,0.04126624812799104
203,0.6581505430007388,0.050123550065449385
204,0.6708090329678337,0.049090458542453384
205,0.6746944088512412,0.04963885423214192
206,0.6668294559024458,0.04956004347135531
207,0.6662656558360163,0.048777724110644856
208,0.6778555558200459,0.049790707211887344
209,0.6633678180205531,0.041190540972665
210,0.6648644674910476,0.04290790009684721
211,0.6495811410736261,0.04328101862135961
212,0.6822276773943046,0.05044343343266534
213,0.6647670722017898,0.04945187231727206
214,0.6551650221679447,0.04057142890328577
215,0.6794304956668735,0.03944622680363991
216,0.6587207785393341,0.04458866356064528
217,0.6585439197809299,0.042334279519978
218,0.6760696939164397,0.04417048304879637
219,0.6500700610443926,0.04386373584914019
220,0.6385945211079755,0.04102203466356498
221,0.681673417328639,0.04524818505253969
222,0.6849398164086739,0.03812728272886479
223,0.6928305220752053,0.03524663663512525
224,0.6754673167433067,0.03933773038340988
225,0.6980807768586528,0.04052770127874101
226,0.6764103385838852,0.0387623542223161
227,0.6802223039660678,0.041069092285801606
228,0.6849665731163828,0.04947612336777994
229,0.6950032386961986,0.048921137620909265
230,0.681497632424763,0.04479796806984104
231,0.6969736905217607,0.04858167607991689
232,0.6588169991661871,0.039719091304290764
233,0.6768486212592126,0.035943515547617245
234,0.6874095807484025,0.03827511562859165
235,0.6829629422941137,0.042126108204467876
236,0.6718903907243223,0.04777122761963606
237,0.6638032260173027,0.04657107458067176
238,0.6817108780346322,0.041563008516893846
239,0.6909211979139684,0.045761030788422606
240,0.6956577110130604,0.04632990436292082
241,0.7017206606482789,0.04048874568474705
242,0.6935267188702644,0.04763112634376468
243,0.7124128940179086,0.04292716151465546
244,0.7194412231188388,0.051702426070945905
245,0.7084282586453629,0.045928657603226355
246,0.6908484629144593,0.044090565846133724
247,0.7067713142355464,0.057613823838092396
248,0.6890965938623463,0.05177272787489172
249,0.704375873524733,0.048729919742127696
250,0.6932980608784212,0.039980772794946544
251,0.6812541131014891,0.04285598753504455
252,0.6680167044696539,0.04474147643112472
253,0.6857528444296681,0.05149937567803173
254,0.687892601981132,0.052419359450202596
255,0.6830348539414162,0.0467149405546211
256,0.6853569149860969,0.04778663237306428
257,0.6972579320742038,0.04494870139291871
258,0.678932171541755,0.04944982787902204
259,0.6805210865739388,0.04466614368779012
260,0.6802643574729283,0.04532573580348353
261,0.6845505941235347,0.047508495651850065
262,0.7101655608725717,0.05445396758650595
263,0.7045640036409783,0.05218360799044845
264,0.7274100789344429,0.05490387664761011
265,0.6942116546960219,0.05482286793176708
266,0.6945231035815931,0.054971687153603635
267,0.6825263308736116,0.044503580836130006
268,0.7082164361404192,0.053075576850840564
269,0.7013416010866687,0.056494719523056895
270,0.7138351603069071,0.05215755237409991
271,0.7076850948261042,0.05753760053438657
272,0.7029194979892264,0.05712457761034019
273,0.7139574281432576,0.05550661100691875
274,0.712169601923707,0.06306874018757269
275,0.7006353752924588,0.06393248391800516
276,0.7186848143241276,0.06047492810082475
277,0.7299396144356511,0.05638186682971969
278,0.6939343786883273,0.05816888498814854
279,0.7299836207043422,0.06163849734323933
280,0.732471699455221,0.059609210993863015
281,0.7098819657490122,0.05686053108544708
282,0.689653627926904,0.05339218758048306
283,0.7018266656932985,0.054245612252033
284,0.7049825314292893,0.051408418160950264
285,0.6779163260831276,0.05070182263709688
286,0.6815407509665998,0.047322753726598575
287,0.7012661838460068,0.049555537842001805
288,0.7363340111975689,0.05146839118833433
289,0.7089954333278056,0.045844478092907724
290,0.7148742964059335,0.043449045538006374
291,0.7086630333496629,0.050989978148688414
292,0.715256698076809,0.04947420961019023
293,0.7077179856409205,0.042929225517919334
294,0.6965278633482044,0.03881762922768045
295,0.6931367396367517,0.04633003941659754
296,0.695200032323066,0.05007562066633375
297,0.7049465453437741,0.05516489919546685
298,0.6985830297324702,0.05355264662387686
299,0.7307513773331107,0.05705493370074178
300,0.7311466454206481,0.058051401695426615
301,0.7346316611451095,0.05656662819664198
302,0.7085306863635173,0.04658412231008634
303,0.7263680411433747,0.05049257442296623
304,0.7127680729576118,0.0566061042122594
305,0.7119450991281163,0.065169307292205
306,0.7302565111945826,0.06643376640637208
307,0.7184934941097466,0.05621477411927824
308,0.7226413504503688,0.05859969172799264
309,0.7239685251583585,0.05676040602491028
310,0.681762508820391,0.051127102727654014
311,0.7053266902081585,0.0584367199342063
312,0.707316322132102,0.06128766045494111
313,0.7181833180497808,0.06207384831927511
314,0.7085486134750986,0.0544757156434087
315,0.7014161322077943,0.0512282898271858
316,0.7027523795567958,0.06245750630663438
317,0.7373227472427679,0.06474893303382694
318,0.7061251285322291,0.056213856344708144
319,0.7189373699842789,0.05822634903155022
320,0.732323628594832,0.05482695209530386
321,0.7255865262303105,0.05429321674808658
322,0.7026604766947564,0.048152422465036405
323,0.7278824787023704,0.057138351966631425
324,0.7216925174676404,0.055824455351492344
325,0.702165563687666,0.05168521323600977
326,0.7300649152311185,0.057122472311925875
327,0.7279358708222444,0.06553114781640505
328,0.7226239782784262,0.05951494730463954
329,0.7241160625072818,0.054768409941825025
330,0.7357075807014457,0.0491694357517365
331,0.7269902559742334,0.0556414518432266
332,0.7229119671202693,0.057669521365292915
333,0.7173039178263247,0.05045005881575941
334,0.7193080635449463,0.045159027957160175
335,0.7219479550332617,0.044654086766263826
336,0.7176130691237356,0.056366677902578814
337,0.7010929060975732,0.04918614216405131
338,0.7107667369432458,0.05044008608927444
339,0.686373084302422,0.04588807545450242
340,0.713655982559233,0.04450729086195669
341,0.6752958884900907,0.0419799730637764
342,0.6986479565568606,0.04656175151713679
343,0.7203231168371186,0.04876448026705827
344,0.7124233985191499,0.05142927346837961
345,0.7187425686773385,0.05205911294261543
346,0.7248003648464885,0.051085023239746924
347,0.7075914007070686,0.05222917358302476
348,0.7136382296594916,0.04982976488397107
349,0.7078859733997225,0.05316537474373816
350,0.6998588233678121,0.04753860923213137
351,0.7076784647356726,0.04538189267919288
352,0.7088322953803636,0.04584439850462167
353,0.7060800665425457,0.05404633877792851
354,0.7251401685164406,0.04542392212632189
355,0.7077450779030964,0.050025703168968504
356,0.7019759650799002,0.05469076591632238
357,0.7076451021816489,0.05507792400805157
358,0.700225593165194,0.05135919813394016
359,0.7047514674837234,0.05379271458146688
360,0.701994965829068,0.051288646879570084
361,0.7069614411523412,0.05163934653781049
362,0.7209270065142699,0.044382087198305845
363,0.7155936952170433,0.05233001894593576
364,0.6995723340019517,0.05435973770626485
365,0.6993423469052221,0.057203694155951564
366,0.701398356756661,0.04809507573249423
367,0.6834502134699958,0.039027862910812665
368,0.680406120994281,0.040152315673580186
369,0.6999019479065726,0.046074403039270545
370,0.6805109792388686,0.04791880447648266
371,0.7038120636210559,0.04514976776615365
372,0.71654973949124,0.045653267980627375
373,0.7175991040189321,0.04510864942313419
374,0.7048571043352065,0.047082227237545585
375,0.6869610872723533,0.045104726480216115
376,0.690856889624564,0.04391724393233994
377,0.7026319633764866,0.040395316333178694
378,0.7015244757502479,0.044365974409483123
379,0.6890627797801089,0.036306382432391
380,0.702262598730026,0.03489458660629531
381,0.6903317554636336,0.038143881520992406
382,0.6938139291953104,0.04084306097393548
383,0.6905049394018026,0.041535097510786885
384,0.6857475285589392,0.03963206459321384
385,0.7122799456448041,0.03943098864323403
386,0.6850789883120395,0.0451309833370998
387,0.690323187665818,0.03789966307062326
388,0.6928361429619774,0.03680796395666767
389,0.6942887790342416,0.04120094043679456
390,0.6962748029217061,0.0445460059106485
391,0.6914118672366276,0.04110325989403921
392,0.6860852329522013,0.040878301974622964
393,0.6958949159858243,0.04554497030355479
394,0.6723871990602402,0.0470325779227639
395,0.6688660888175203,0.041056980611882
396,0.698473652795128,0.03859836551265422
397,0.6971582311375244,0.042081327185540696
398,0.6979935057719147,0.04102853190415426
399,0.7070932471148277,0.04203801572432121
400,0.6964889621387653,0.03566335666197489
401,0.6999118254670719,0.041107495336549414
402,0.691415261632318,0.037804901444745666
403,0.6892416907770532,0.0421269489325085
404,0.7075217858700876,0.04702869219773226
405,0.693480874807012,0.04348866033670593
406,0.6979637088326605,0.04809666445421805
407,0.7041839075884735,0.04606928937857761
408,0.697265674578669,0.041699693738284395
409,0.7044612071687534,0.03828185000344514
410,0.7061315342792956,0.04582027202513006
411,0.6758412476177731,0.03803628737351652
412,0.7083718433935129,0.05326185694582789
413,0.6828325893640066,0.04880830389162626
414,0.6703836902623427,0.04074384171484441
415,0.6813866214165898,0.037725195173580826
416,0.6845130451663365,0.037226097411988436
417,0.6854806689898103,0.04584025943641016
418,0.7029243866577811,0.044668975204075916
419,0.6814661012037759,0.04063979813003169
420,0.6822981291712094,0.03952058450879894
421,0.6982706159120553,0.039816999548942286
422,0.7102169547283406,0.04258391225891209
423,0.7051052232641302,0.04145830050723285
424,0.7113397435235687,0.03924039061617538
425,0.7006541660618655,0.03961489707378858
426,0.6928741970840169,0.03841079078812616
427,0.6901299869115343,0.03637690316174537
428,0.6975249422879691,0.035283912380424436
429,0.7219287322553696,0.041786957468262095
430,0.7187375222983569,0.05027229950352023
431,0.7042978094873384,0.03688575349616525
432,0.6870827712048273,0.036304647122768235
433,0.6751321345533878,0.034828024044211835
434,0.6886687914063161,0.03870198249654972
435,0.6900288387037798,0.03474425540414172
436,0.7037538164061138,0.040567717382980234
437,0.6966870917459648,0.04434005736906808
438,0.698076246552558,0.04037469535832522
439,0.7007472728552869,0.04670323603885578
440,0.7038028853439171,0.047925913535443
441,0.6988752138154439,0.044385607768359626
442,0.693644459959348,0.046303236738408214
443,0.6892836405753118,0.04460769692675021
444,0.6947005325168754,0.04456028517222843
445,0.7208718790120432,0.05049489266064784
446,0.7139310063304143,0.048046902523252374
447,0.7162483721018426,0.04721690835854257
448,0.7162057403027658,0.04720422598120877
449,0.7043400397191671,0.050619708212490656
450,0.7066959249883438,0.04937483194892002
451,0.7099259612934615,0.05409700329423501
452,0.7272946055952898,0.05216557183771361
453,0.7265009706878369,0.049691111214806974
454,0.7131533420058893,0.050603732446855156
455,0.7162203126134846,0.04640608422403476
456,0.7214157372056074,0.049658092356158326
457,0.7233659000891116,0.04900760159415423
458,0.6965205892367277,0.040812350114128856
459,0.7093297159558323,0.04753168852974705
460,0.7202688836583775,0.05210002899590031
461,0.70876179505099,0.0509153591184385
462,0.7162463225689255,0.05203357832948851
463,0.7201335391241788,0.051265128075162696
464,0.7190931504463701,0.05720533416504008
465,0.7058184502116029,0.05704084162993655
466,0.7253646895172069,0.051761096612818955
467,0.7408019568128509,0.06249201036240807
468,0.7227025263731827,0.06609975658399689
469,0.7049868874603351,0.06318738485698056
470,0.7039493971058365,0.06531130914104641
471,0.7240666452373272,0.06238412668096008
472,0.7258739649678885,0.06339108453283086
473,0.7163062798593816,0.060715728041866465
474,0.7132234288884161,0.060248993964715274
475,0.7098604696488019,0.0646750879540442
476,0.7191093655021801,0.07189332875272628
477,0.7291811618776868,0.0674017705298763
478,0.7256960560821819,0.061525168065113635
479,0.7313488587172575,0.06042478057993911
480,0.7449532341582487,0.05853270680036314
481,0.7470934267183497,0.05901190768878592
482,0.7285463591402446,0.056738913226554805
483,0.7264396541499762,0.059677090822795216
484,0.7288074193735934,0.057380206302271045
485,0.7300837696534859,0.05561983389836567
486,0.7509787658735442,0.05796918341207287
487,0.7484839399294709,0.06206051783330738
488,0.7367481694904109,0.06398470218377658
489,0.7416117549135158,0.0684186140180729
490,0.7675075201831665,0.07071794634968721
491,0.7584929904100557,0.0815941838114916
492,0.7409476367154909,0.07735736080739203
493,0.7378796089756429,0.0747189286463269
494,0.738965440220116,0.07680132935318583
495,0.7363818111400156,0.07693287898045963
496,0.7239829347339862,0.07705441920053006
497,0.7295400898016042,0.07758317949272057
498,0.7158544233125546,0.06843769502878701
499,0.7219070433101186,0.07346444890372959
500,0.7198553519294546,0.07469427630681631
501,0.7166966904546233,0.0704108870415681
502,0.7231933898731336,0.06622856978059609
503,0.7207559827180517,0.06998543640450083
504,0.7136933028688061,0.07894295105636923
505,0.7147128544329979,0.06801280231312819
506,0.720765461334316,0.06881028134146924
507,0.7099376870793241,0.06913501674338067
508,0.7065778208897375,0.07304384462864356
509,0.7038167789987888,0.07161417280260492
510,0.6982056222197147,0.08358261364541716
511,0.6977113505790158,0.0825823709157384


==> data/residuals_siren.csv <==
x,mean_residuals,se_residuals
1,0.9952696911774612,0.3370837491932922
2,0.5345046340924455,0.13324349763575324
3,0.5793483748996551,0.13137990086977439
4,1.0315203530507844,0.31777631810012785
5,1.2407066476140498,0.3601383647486837
6,0.8939482848902147,0.16831774717672154
7,1.0631673408082536,0.22625429261502458
8,1.3398888441617216,0.41396718282504297
9,1.1858192569062118,0.21725266587321124
10,1.3636247134059816,0.33320273037630727
11,1.411507144298661,0.29864528641576643
12,1.191100203900694,0.22409012802882872
13,1.0366588610364134,0.1975650403960539
14,1.0069726344650805,0.2351540416429269
15,0.9442281900509377,0.16384823898321732
16,0.9077087685206207,0.15879195127364357
17,0.8634250888289889,0.21239563928177077
18,0.7933303887849057,0.15661957425551784
19,0.7799521618455202,0.1706711694984617
20,0.6952835001878634,0.13712922041843106
21,0.6404360083884967,0.11628900448492079
22,0.7920375981959068,0.15534736135291316
23,0.6101801438194909,0.0684778869732905
24,0.6858423079247747,0.08631433014642213
25,0.6431923523394716,0.08719264489043767
26,0.6872848075315481,0.0911174587825627
27,0.6474815940919403,0.05963230593451854
28,0.6238061274563428,0.05319326585351814
29,0.7005237126144582,0.1092486917089518
30,0.6672409697150652,0.06815091082717721
31,0.6247824448810902,0.04860859559062879
32,0.7166743237899789,0.0668920693974802
33,0.6589879078607349,0.053279435993977955
34,0.6858420002511068,0.058630088066142776
35,0.7860647669320576,0.08916011880061055
36,0.6912500575255257,0.043272813109090494
37,0.6754265650508132,0.06499524890621113
38,0.7459464467968584,0.08014922122091153
39,0.7414915528635605,0.08582059812084271
40,0.7825939737661276,0.07491910630900048
41,0.7259823195703125,0.0909162997759696
42,0.7430473550776908,0.07805086570420242
43,0.7056804592682279,0.05629212374584555
44,0.7084330832269716,0.06270849746858573
45,0.7366292825774091,0.06359454680110682
46,0.6290896480512969,0.043881140943832206
47,0.695418885281255,0.05626491865742976
48,0.7106116663139238,0.0772618950067998
49,0.7653480391010108,0.0474904297165326
50,0.6950581314630252,0.05309724970768284
51,0.7297599739887215,0.07169504277891915
52,0.7618653162114402,0.06627057754102332
53,0.703015485215349,0.0500514822384363
54,0.7187535991319255,0.04934108787731885
55,0.7027996549071833,0.05561856511540556
56,0.7715468922104997,0.0503963683219839
57,0.7015381685820349,0.04261549354945482
58,0.7321747011465621,0.04519738116617786
59,0.7220854699879748,0.06794512502870712
60,0.7183643044364183,0.04711911971834135
61,0.7515312679920926,0.06237849451196117
62,0.7374679261932544,0.07523339342419014
63,0.7797144727317816,0.06797552268028526
64,0.7620133917631128,0.061548447368079885
65,0.7425320675355679,0.06969051720403976
66,0.7734738552347987,0.07847113227942239
67,0.7406498608862757,0.06358407821054811
68,0.7411235668760356,0.0639722460067343
69,0.7757202466297578,0.060184425591882286
70,0.7450738782078501,0.05621890249503309
71,0.7128907552695274,0.06048179113784728
72,0.6909208510381821,0.04810924907599681
73,0.7878157783180855,0.08182183276377014
74,0.7027782200711814,0.043957725555705554
75,0.7437119517261321,0.0458928051687635
76,0.7231043503956867,0.0542131155790261
77,0.7596927118072662,0.051352367375451756
78,0.7835196683790768,0.0606585108846512
79,0.722706257094335,0.06234834229525503
80,0.7551840804327578,0.07657330568961043
81,0.7749702207172968,0.0699439678592774
82,0.7664871339355598,0.06738956465166361
83,0.7744394598888084,0.08210090790218398
84,0.7656356944745522,0.06072028505927337
85,0.7634094215197356,0.05413670254407658
86,0.7889914720461081,0.06481311890641607
87,0.7338836802181791,0.05326021492125746
88,0.7634502535446271,0.06250794138284303
89,0.7622191486486536,0.05950260650844761
90,0.7041993410936844,0.04919008884267431
91,0.7250272487428976,0.03958234456254965
92,0.7764143593137239,0.05362258967259494
93,0.7632473470057788,0.057142000901561914
94,0.6699255254102077,0.043495106999007514
95,0.7254676368666095,0.054689371929465845
96,0.7349670002899358,0.0363281575399724
97,0.7307641840340117,0.04467878608156654
98,0.6888641071939258,0.03315324327241789
99,0.6883286664809086,0.050116503628538686
100,0.6860064827473006,0.04800187254579494
101,0.7252366052549372,0.06391617799251297
102,0.7027273124821487,0.06130551294523415
103,0.6984654994626538,0.04512360119535321
104,0.7187017155695723,0.05273777235136283
105,0.707573755579678,0.062495321702083315
106,0.7236968985320054,0.05660222352679524
107,0.6944700387543788,0.05055992084890239
108,0.7271135659900779,0.054374349810080345
109,0.751062529287378,0.06414645629181139
110,0.7152993952353561,0.03845972937347807
111,0.6788293754619389,0.04948057567513537
112,0.6984308565900407,0.04730842703273438
113,0.6962142882941871,0.044543108576191585
114,0.7171842492932681,0.03635564862814391
115,0.6881538443522626,0.038277952183641634
116,0.753274216975131,0.05609401726345204
117,0.7330362732014627,0.04755101923111139
118,0.7184321442465347,0.05541168830260275
119,0.682144974775418,0.037746686613141504
120,0.7178183694405218,0.04310965143306477
121,0.7329775767072569,0.05604948341101577
122,0.7376447552841252,0.040767834569424004
123,0.6946421600801754,0.04326478750511302
124,0.7305370718676519,0.04676795461498631
125,0.7320020998299877,0.05111160463842996
126,0.7194835811862803,0.048461086443164075
127,0.730076476904001,0.0544448193443367
128,0.6848579138581006,0.0390621583033831
129,0.7476181033798166,0.05246796897346183
130,0.6849872823953086,0.04862534035890437
131,0.7229934132510897,0.03931542712567492
132,0.7125072753625039,0.050527768372105555
133,0.7188205921852815,0.057817178251473915
134,0.6772692632028152,0.04039387195666154
135,0.7128240556321143,0.05007245512977599
136,0.6916220675881468,0.05997717867678725
137,0.718959320613494,0.040153193681415386
138,0.7031643267364656,0.05005194314101833
139,0.6631952297193592,0.046758816628713826
140,0.7195976842404008,0.050398102698922705
141,0.6820922472827049,0.04416369085309566
142,0.7033578184070555,0.03862324422206795
143,0.7356344795573667,0.04730398577275614
144,0.71323731512938,0.057038180007151815
145,0.6951758420632324,0.03961692290188092
146,0.7398529233047716,0.05819334118626997
147,0.7276510911317139,0.038386166339180086
148,0.7156969991712999,0.04961527592319842
149,0.7180850335476008,0.06486377448678293
150,0.7171099725320622,0.04603322036104512
151,0.6660527196573678,0.03916917625517183
152,0.7197469664110583,0.05266897127288655
153,0.6867851307515451,0.05348391184859647
154,0.7129053444398041,0.040018793097784576
155,0.7107446370243112,0.056211713058976195
156,0.7002105590716372,0.05614381288458241
157,0.7227510072591685,0.051030321431594125
158,0.7030275120612451,0.053646213701318786
159,0.6806658920967863,0.050478417294165884
160,0.7293515780785217,0.04971133901974599
161,0.7555869481826634,0.06064513931083494
162,0.7108686349875091,0.060582040997963826
163,0.7106043116147607,0.047903979555833524
164,0.6930126453182275,0.0503952971667291
165,0.701095703225675,0.06083972462471571
166,0.7104789308895392,0.048903522331783716
167,0.6957933588277052,0.047445375442396666
168,0.7347200728403557,0.05077303274412139
169,0.7290567663953016,0.04486502536133007
170,0.7266844344470649,0.04798313052621269
171,0.7207009314690668,0.038376099321867196
172,0.700265361645591,0.04253041718469835
173,0.7159967796336892,0.04544058923942037
174,0.6927170039419809,0.050393240189479736
175,0.6887973255490422,0.03419142388415062
176,0.6661968504814222,0.03543479636109327
177,0.7339134128178756,0.05237260438837474
178,0.7139856240202871,0.051615677629684484
179,0.6889757878542524,0.05329599391416636
180,0.7133956994429996,0.0481454322938098
181,0.70517099656905,0.041652187603313205
182,0.6956179707748198,0.057798185121405624
183,0.7003785195442178,0.0550664093036503
184,0.7295180717540626,0.05432631128927992
185,0.7391555533806162,0.046858807250373766
186,0.7150178809232679,0.04895415885942615
187,0.6971049467531965,0.05731311832371636
188,0.7066271251145331,0.05946230516953356
189,0.7306500634899021,0.06113548656641153
190,0.6820138364769164,0.05202804261065914
191,0.6930565540071297,0.050775527039782026
192,0.6910270646926618,0.05349252765954134
193,0.686819516765108,0.04277002321154497
194,0.6967301157687402,0.0489470103048747
195,0.694986548279651,0.04157442127280983
196,0.7339552201143793,0.04480599449018814
197,0.6977132459974732,0.04774394943050576
198,0.7310651329256446,0.05800741272877258
199,0.7125395695595025,0.04531475113884403
200,0.6875754024274147,0.04892697292203736
201,0.6914045084935181,0.044645953333515356
202,0.7049298124703587,0.04299080256900936
203,0.700607487137668,0.0397691205984904
204,0.7201197541263827,0.04527967942707055
205,0.6708328894832134,0.04820638741181539
206,0.6817289058355008,0.03803971301172846
207,0.7191883747214453,0.04404001493546199
208,0.7076573191537076,0.04916912241055385
209,0.714987803639276,0.04236141443911129
210,0.7438642312183953,0.05293591875413744
211,0.733583247614634,0.054556889258004206
212,0.7252173016572261,0.05458305879571371
213,0.7048274737962179,0.04547076518802185
214,0.7087597706080716,0.054690848856165174
215,0.7124319298318785,0.046334795376817235
216,0.7151768500885826,0.05333169996516534
217,0.7461770103116823,0.06176064280146162
218,0.7387825279772744,0.060776068695449964
219,0.7159062955713242,0.04755218042783817
220,0.6913084670088814,0.04770675871848974
221,0.698927675681128,0.04704336814074882
222,0.7255266318276068,0.05528812718847421
223,0.719955946184107,0.06468834404070764
224,0.7190572346291599,0.06001182689903886
225,0.7180363703614695,0.052799319220619326
226,0.7103059770929836,0.044192369396184206
227,0.7277360457234543,0.055635871161540736
228,0.7406343976250029,0.053423898690836344
229,0.7247930921464442,0.05624759929232705
230,0.724592585942024,0.04908768673708976
231,0.7215944084201378,0.054105281567576
232,0.7066293819446972,0.04400447091469966
233,0.7090514108464794,0.04879668640289789
234,0.6829671365907125,0.042525275353312415
235,0.7243867214465938,0.041777175429099846
236,0.733763312948437,0.057264812845799595
237,0.7390782074325816,0.05058930933127476
238,0.7394703575079584,0.0508634502138076
239,0.71054090380161,0.04348797201937376
240,0.7241491479447302,0.049024773582809
241,0.7256231395065024,0.04478102123887886
242,0.734149659732093,0.04705106130710022
243,0.719170334152498,0.05461584479756884
244,0.729521669983,0.04876210598605511
245,0.720623657517523,0.05410074388441686
246,0.7047068855140348,0.05126331888030065
247,0.7152603449612178,0.053114331279699604
248,0.7397283337008428,0.051461283438820414
249,0.7480907535991338,0.049247439642770584
250,0.7406167171673702,0.05288385327345104
251,0.7192191347812049,0.04470521412961144
252,0.7245097870795302,0.05472696120927867
253,0.683277039222158,0.04254323400678949
254,0.7039639154660391,0.04448744561344606
255,0.7302098728570902,0.0523243061604309
256,0.7103343656388083,0.046175706880436276
257,0.7365758706764798,0.04943671019407766
258,0.7125953175421234,0.052572055919439815
259,0.7267272951371753,0.048886217919640776
260,0.7067249549285428,0.050639680448786833
261,0.6863924774714645,0.03814009560334146
262,0.6862628914853243,0.037890031414862024
263,0.7134624595598187,0.05009068933950016
264,0.7157862310860668,0.052216219780764114
265,0.7057887247291321,0.03931251223223505
266,0.7086855494732343,0.043544285138448574
267,0.6842707215825199,0.04601940636952199
268,0.6819434300602222,0.04442200582074607
269,0.7205031521523767,0.04800796001308291
270,0.7220821044718828,0.04493529016594672
271,0.6993701194901012,0.034916905367309126
272,0.7258111907473771,0.04699849260443403
273,0.6957547047060918,0.03691205609996222
274,0.7338953365610388,0.05502148439541339
275,0.6998397157756118,0.03431715559235929
276,0.712211596603599,0.04340664978867415
277,0.7111296205627029,0.04972814450025846
278,0.701095815623809,0.03953871843731188
279,0.6930734877901702,0.039636212457689314
280,0.6851568513075236,0.05332821985936329
281,0.7167495162014963,0.04676847093197782
282,0.7137195444593017,0.055223296303040834
283,0.6912852323483992,0.047972932823455626
284,0.729257170963068,0.038633237123450404
285,0.7206089973632265,0.05036264776203066
286,0.7054224717502501,0.05077326331322759
287,0.7170613545192283,0.0461725998812401
288,0.6800695343829906,0.041850218977668475
289,0.6957342918877146,0.038264487163309234
290,0.6998459113484012,0.05676076280263948
291,0.7005916434271194,0.04378240050858025
292,0.6874149961504796,0.037917020532170824
293,0.7076388206373816,0.04813393602146405
294,0.7176828582909973,0.05661773650029345
295,0.7110618926972891,0.05277023963658415
296,0.7156757233408132,0.04903411281670836
297,0.7336516157026436,0.05356603334982421
298,0.6987217987011672,0.042298147783329215
299,0.7182050703402154,0.04386082145773701
300,0.7004386188935758,0.032640060104469
301,0.7180415939209851,0.04372531575735242
302,0.7230900282327838,0.04643152799091542
303,0.7030391335559799,0.03921220325281832
304,0.707240379399922,0.03787563465348882
305,0.7017881630230708,0.04404031209654135
306,0.6792220548771112,0.03249036192788528
307,0.6985668880097262,0.034643513933700895
308,0.6997612499726895,0.03948731702026329
309,0.6768900590668661,0.03692200719596096
310,0.6839753964844778,0.038071452506663994
311,0.6823431166881997,0.041919597013099295
312,0.7031620601436324,0.043543654233669536
313,0.6981290296389691,0.0405747919094699
314,0.7102821658157552,0.0462704230807682
315,0.7034891682199662,0.04348021821904154
316,0.6989692831649496,0.04027619450396161
317,0.702284910592726,0.03587174622356131
318,0.6999608469707551,0.03774627198878268
319,0.7183949625291763,0.04336797804403525
320,0.7143449844908795,0.04487283731405019
321,0.7239328704935414,0.05657129064390042
322,0.7336507449614245,0.050192639273215746
323,0.7116670917269132,0.0488687164101852
324,0.715073838316345,0.05429011538842756
325,0.7155870696017016,0.043661511013262426
326,0.7080772928295553,0.04709270287257165
327,0.693231992840674,0.03292848816231401
328,0.70130056519016,0.04881661961998822
329,0.6942039748990751,0.04520418756830484
330,0.690774583712519,0.040526278099569435
331,0.6991918521071893,0.04283656780075365
332,0.708553784487034,0.04972053591597115
333,0.7059959364019929,0.04185822694538981
334,0.6896096793768132,0.035237885859243784
335,0.7217038199652255,0.045981335934550525
336,0.6966181290754823,0.03726558046845491
337,0.6874863819722591,0.04744814239008233
338,0.7093726899933478,0.0400727964387905
339,0.700933405241219,0.03854240089440124
340,0.7115782171740836,0.05070723487288425
341,0.7099242791186927,0.03801277055132348
342,0.7143777206869465,0.04417515278869895
343,0.7135162866721446,0.04372910006666856
344,0.7037144025030526,0.0472404920247337
345,0.6995102339259847,0.044917888928135745
346,0.7490927916727905,0.04765644366060802
347,0.7095422639557439,0.04678013363890974
348,0.697661100415367,0.04459568374321021
349,0.7209091365919971,0.0471759168924999
350,0.7078072403872121,0.04727653443926254
351,0.7292537821524164,0.0512897657817936
352,0.7022298247350764,0.04263234410822444
353,0.6943025454981897,0.040473842107686786
354,0.731548574586589,0.043103154841547864
355,0.7182405070699834,0.039652331285341506
356,0.7017793964142506,0.04146667112462473
357,0.7002122474674672,0.042924761056346614
358,0.7247692575620284,0.04607588281297232
359,0.7098139563901682,0.04220820545011781
360,0.7044576476462099,0.041451238615828036
361,0.7107957289614465,0.049583090386384636
362,0.729216482971958,0.04273337476450257
363,0.7215067743751392,0.04494038585194606
364,0.751747344645848,0.04826449492155421
365,0.7145964461975387,0.05464809415400751
366,0.6824500666493979,0.047521010700186696
367,0.7145513984676708,0.05090430674730391
368,0.7239172445629841,0.05197850656327895
369,0.7239188749288326,0.0442169889714167
370,0.7206335922110043,0.050018427361432395
371,0.7129734518997483,0.05027188912959981
372,0.7362100719104876,0.05686084109462253
373,0.7239376003492589,0.0537859065825301
374,0.7087839138825924,0.05282162570145463
375,0.7354277427531506,0.05590733399997491
376,0.7277900022523269,0.04554480918555988
377,0.7490394897361663,0.06500074976853834
378,0.7214794945608023,0.044129604288918094
379,0.7337791266456611,0.051265520378328176
380,0.7149384144889381,0.03785205024661352
381,0.7206133752679166,0.03952944463538402
382,0.6982617436921699,0.04150395105285412
383,0.7041049508326174,0.04502236615467231
384,0.7120739737979618,0.03849563421959833
385,0.695362536206886,0.04104701156917656
386,0.7143099603576191,0.03794313887431856
387,0.694375133234174,0.041004381044839576
388,0.7127181046449015,0.04115341378155181
389,0.6911530046309305,0.04831333825479499
390,0.6796624393551695,0.03991427593047527
391,0.7092268957577261,0.043131584347726445
392,0.692098345699694,0.04307687663885149
393,0.7087865142267277,0.04720389795806978
394,0.7266026305278162,0.04816128657477205
395,0.7041677318114706,0.049253853423206345
396,0.7173206353311825,0.04725525776203815
397,0.7090006136782195,0.046980318461703426
398,0.7291860339219065,0.055819618215842574
399,0.7176730656161693,0.05096138468422827
400,0.719701547413029,0.05276759305309166
401,0.7234721402246816,0.05568184722733921
402,0.7004944454784784,0.046165830996572614
403,0.7092789143541627,0.04358498850070327
404,0.728201237178774,0.04765976670424636
405,0.7164923826772744,0.048578149657929635
406,0.7462064061443108,0.04450514008170601
407,0.70793008797181,0.044513477179315135
408,0.7097310220084686,0.040872586123320266
409,0.6840446824537365,0.04835998773107118
410,0.7213982750121397,0.05294272207577253
411,0.6908665511813914,0.04460339292764295
412,0.6880490587962594,0.041942428008148895
413,0.6869926616963038,0.04231841691350814
414,0.6792529795453126,0.041310410442235074
415,0.68439478558693,0.039892386722839436
416,0.6773569795767306,0.04067777732528867
417,0.7004500868756003,0.04479273922138666
418,0.7017941482726652,0.04936196015190055
419,0.6961211411119936,0.04376438882369796
420,0.7157693118343907,0.04833379573364775
421,0.7032799879457615,0.047219831651482
422,0.6876154739919087,0.043601128439857736
423,0.7174708561826635,0.05444808358990673
424,0.7326705090915173,0.05500572899551182
425,0.7191256547219069,0.04735115979094419
426,0.7179518086467003,0.04373477995420424
427,0.7114356422072333,0.0464147151348265
428,0.7297671169268238,0.0416236828456511
429,0.6962858292225269,0.03917513616393044
430,0.7125552138982449,0.04684437378159036
431,0.6989005980169122,0.04228494295194076
432,0.718089463530578,0.0475740302197369
433,0.6864466612572183,0.04547657431980767
434,0.7110110008773594,0.05088232553971049
435,0.7114481288890735,0.04569314016407314
436,0.712856427842902,0.04868475400262587
437,0.7233954220302283,0.04434559507190886
438,0.6856844318247917,0.04096659623677193
439,0.6841559365707571,0.045229338756605134
440,0.6994958336248163,0.04633571191486631
441,0.7117674044683545,0.047233896994290425
442,0.7058503558906025,0.04766233614943265
443,0.7099194031913807,0.04736547949539548
444,0.7250807453348008,0.04414287432170086
445,0.7460561202780106,0.05629759270516168
446,0.7319230149456861,0.05011088561676448
447,0.7332873314645533,0.05268521788499559
448,0.6997629042311083,0.04030120847931295
449,0.7143201406886004,0.05320532082911194
450,0.7100129770470428,0.05014431459204542
451,0.7013967996728503,0.04801072319004035
452,0.7071743482164111,0.049517177763343155
453,0.713573142687642,0.04625337244424774
454,0.6928662766483215,0.04513975622127079
455,0.7059134881748939,0.05014948602004307
456,0.701626747980901,0.044179809651466936
457,0.6943137919997446,0.044062954793680296
458,0.716183395564951,0.042170636688590474
459,0.7012045217153544,0.03871029185355195
460,0.7061559814333251,0.05098353934702654
461,0.7036327560229513,0.042278478432706795
462,0.717210057480945,0.04639214639232975
463,0.7126229830090964,0.04482983491804823
464,0.7302604805174038,0.04682124773913563
465,0.712432051957843,0.03935302872018243
466,0.7387996366333857,0.04657463540889684
467,0.7223484791810675,0.04293174671986909
468,0.722617414718964,0.05132322198967235
469,0.7154394632791397,0.04992029869739414
470,0.7139366136306935,0.053183805465106725
471,0.7058522050848728,0.04446449168411676
472,0.7220019977276892,0.05093515556738262
473,0.7195955814484388,0.04950719043716805
474,0.7398264024049791,0.05427856481038166
475,0.7153264906312272,0.04940838676797455
476,0.7011220901806957,0.03940799969351366
477,0.7159031766873152,0.04503096310966003
478,0.7403471111524732,0.047003215158810854
479,0.7137241064514722,0.04962582007743903
480,0.7252247464908566,0.04654309736231174
481,0.7046999315564828,0.04348327805422722
482,0.7247345973863183,0.048893615922765914
483,0.7122234548438702,0.05149239558674777
484,0.720880395866984,0.051408117321921666
485,0.7044301292781041,0.04810104729532783
486,0.7226008002834702,0.05012128636765939
487,0.7119017089242697,0.05606138433373449
488,0.7041720096926901,0.04347888223449127
489,0.7046254231289579,0.047092838577121335
490,0.6964282065721791,0.04968697186768713
491,0.6970066836153845,0.045078735385504165
492,0.7125586984219783,0.046664438217147976
493,0.7057741745527034,0.044819329552682155
494,0.6992753868433862,0.04830200326553667
495,0.7090238321070732,0.048916653311111995
496,0.6979269331513785,0.042231101166595744
497,0.6996437793728747,0.048083659441507186
498,0.6927966919412782,0.049259373574768096
499,0.7096482541607368,0.04837482521319817
500,0.7033310012385481,0.04807388365916096
501,0.7164088227996057,0.04863311003163023
502,0.7195825948882133,0.053799802387485815
503,0.7016548750482723,0.04995185997986929
504,0.7418498123248937,0.05868942738563797
505,0.7330395826273394,0.05493322616687588
506,0.7372525329178747,0.05703847974638966
507,0.7455110197444693,0.06103317231212384
508,0.773850433726466,0.07480454627331934
509,0.7656809805232466,0.07681690418612341
510,0.7662889823972684,0.10295510444879993
511,0.7033713035303848,0.10080912974437901


==> data/weight_change/siren_weights_mag_dist.csv <==
BinEdges,Count_init,Count_final,Count_init_fresh
0.0,0.04140625000000001,0.03984375,0.007812500000000002
3.0434782608695654,0.0859375,0.0875,0.019531250000000003
6.086956521739131,0.16640625000000003,0.16406250000000003,0.02343750000000001
9.130434782608695,0.22343749999999996,0.22031249999999994,0.027343749999999997
12.173913043478262,0.29296874999999994,0.2804687499999999,0.04374999999999999
15.217391304347828,0.14609375000000016,0.15781250000000013,0.05312500000000005
18.26086956521739,0.04374999999999999,0.04999999999999999,0.0515625
21.304347826086957,0.0,0.0,0.07578124999999998
24.347826086956523,0.0,0.0,0.0703125
27.39130434782609,0.0,0.0,0.1015625
30.434782608695656,0.0,0.0,0.07890625000000008
33.47826086956522,0.0,0.0,0.06875000000000007
36.52173913043478,0.0,0.0,0.0718749999999999
39.56521739130435,0.0,0.0,0.061718750000000065
42.608695652173914,0.0,0.0,0.047656249999999935
45.652173913043484,0.0,0.0,0.03750000000000004
48.69565217391305,0.0,0.0,0.026562500000000024
51.73913043478261,0.0,0.0,0.02421874999999997
54.78260869565218,0.0,0.0,0.02265625000000002
57.82608695652174,0.0,0.0,0.012499999999999983
60.86956521739131,0.0,0.0,0.01015625000000001
63.913043478260875,0.0,0.0,0.014062500000000012
66.95652173913044,0.0,0.0,0.04921875000000005


==> data/workflow_data/spectra.csv <==
x,dataset,model
1,0.019476628,0.019481143
2,0.011400905,0.025023844
3,0.015979346,0.040789053
4,0.017146884,0.050876092
5,0.019852027,0.061130654
6,0.018341005,0.06661275
7,0.013518869,0.04919314
8,0.01876351,0.056380145
9,0.018687729,0.04864684
10,0.019420587,0.03587975
11,0.014240309,0.037941307
12,0.019487265,0.03946561
13,0.015466614,0.031003576
14,0.023062559,0.02987666
15,0.019275878,0.025454579
16,0.016328366,0.025226202
17,0.015958223,0.025516009
18,0.015360875,0.023194093
19,0.016691841,0.022460949
20,0.014234212,0.017421683
21,0.018985111,0.01564592
22,0.018789845,0.014857406
23,0.01703814,0.014292615
24,0.017626636,0.012191701
25,0.01717496,0.011266299
26,0.014945712,0.011323841
27,0.016002217,0.010180218
28,0.014830616,0.009139365
29,0.01552985,0.009178961
30,0.01585595,0.008390855
31,0.015498086,0.007775665
32,0.014192577,0.007972101
33,0.0156627,0.007118682
34,0.014600082,0.006768694
35,0.014735964,0.006449181
36,0.014322237,0.0061972546
37,0.01501524,0.005838187
38,0.014164566,0.0053897914
39,0.014573295,0.0052513755
40,0.012602447,0.0050461097
41,0.014558126,0.004946129
42,0.014740048,0.0047526076
43,0.014961375,0.004620511
44,0.014374678,0.0043346384
45,0.015038962,0.004231675
46,0.013856924,0.004220655
47,0.01386419,0.0040307553
48,0.015445874,0.004013588
49,0.013025975,0.0038781767
50,0.013957798,0.0037371104
51,0.015505168,0.0036676584
52,0.015289145,0.0036019655
53,0.013671263,0.003526882
54,0.014072201,0.0034295965
55,0.016149947,0.0033984417
56,0.012588893,0.0033087004
57,0.015776593,0.00325099
58,0.013975667,0.0031836368
59,0.0145272985,0.0031377878
60,0.013921824,0.0030840891
61,0.014176332,0.0030253164
62,0.0148958145,0.0029701928
63,0.012827293,0.002928037
64,0.013958796,0.0028725953
65,0.0140292775,0.0028381844
66,0.014188612,0.0027860713
67,0.012866876,0.002750221
68,0.012997022,0.0027070374
69,0.013123943,0.0026697114
70,0.014264739,0.002629215
71,0.014984908,0.002596391
72,0.012695157,0.0025592002
73,0.014612688,0.0025271857
74,0.01292246,0.00249381
75,0.013758213,0.0024639356
76,0.01407697,0.002431192
77,0.012240684,0.002403519
78,0.01159202,0.0023731512
79,0.012563576,0.002345885
80,0.012441246,0.0023173243
81,0.012823199,0.0022922638
82,0.011491516,0.0022643697
83,0.0134320855,0.0022404434
84,0.012085943,0.002215348
85,0.013025884,0.0021918775
86,0.012016529,0.0021680691
87,0.012423867,0.0021455637
88,0.012696702,0.0021228332
89,0.012192349,0.002101831
90,0.011659322,0.0020802093
91,0.01263991,0.0020598741
92,0.012684866,0.0020396088
93,0.012350199,0.002020282
94,0.013127243,0.0020008308
95,0.013405847,0.0019824386
96,0.012756819,0.001963869
97,0.012373486,0.0019461982
98,0.01243344,0.00192859
99,0.011721475,0.0019117267
100,0.013026637,0.0018948556
101,0.012228892,0.001878655
102,0.012601459,0.0018626044
103,0.013453569,0.0018470701
104,0.011861345,0.0018316895
105,0.011942136,0.0018168002
106,0.012194423,0.0018020686
107,0.012639453,0.0017877949
108,0.011912025,0.0017736912
109,0.011714613,0.00175999
110,0.01261894,0.0017464777
111,0.011803201,0.0017333174
112,0.011734663,0.0017203408
113,0.0117247,0.0017077113
114,0.012990005,0.0016952583
115,0.012259203,0.0016831148
116,0.012346833,0.0016711575
117,0.012538861,0.001659481
118,0.0123179685,0.0016479917
119,0.0127503695,0.0016367557
120,0.011714426,0.0016257067
121,0.012130887,0.001614896
122,0.012532805,0.0016042647
123,0.012084435,0.0015938594
124,0.012475882,0.0015836287
125,0.012234295,0.0015736035
126,0.012418457,0.00156375
127,0.011389045,0.0015540944
128,0.01195158,0.0015446038
129,0.011527162,0.0015353002
130,0.012053391,0.0015261483
131,0.01139365,0.0015171797
132,0.012368488,0.0015083611
133,0.01107783,0.0014997092
134,0.010976085,0.0014912098
135,0.013108015,0.0014828627
136,0.012239278,0.0014746607
137,0.011738797,0.001466612
138,0.011487389,0.0014586978
139,0.011690255,0.0014509282
140,0.011713086,0.0014432924
141,0.011230355,0.0014357902
142,0.011935855,0.0014284214
143,0.010979942,0.0014211786
144,0.01139279,0.0014140636
145,0.012371972,0.0014070707
146,0.01192355,0.001400201
147,0.010849164,0.0013934533
148,0.011778135,0.0013868122
149,0.013057206,0.0013802935
150,0.011878516,0.0013738814
151,0.011051248,0.0013675829
152,0.011404656,0.0013613916
153,0.011814025,0.0013553082
154,0.011032959,0.0013493258
155,0.011545445,0.001343444
156,0.011092099,0.0013376642
157,0.011824841,0.0013319826
158,0.010830486,0.0013263979
159,0.011173067,0.0013209092
160,0.0107899625,0.0013155163
161,0.011629007,0.0013102111
162,0.01152104,0.0013049964
163,0.012092861,0.0012998735
164,0.011554309,0.001294837
165,0.0109668365,0.0012898865
166,0.010880117,0.0012850211
167,0.011463151,0.001280236
168,0.010824172,0.0012755363
169,0.010634988,0.0012709185
170,0.010821711,0.0012663782
171,0.011674347,0.0012619157
172,0.011196632,0.0012575283
173,0.011107287,0.0012532184
174,0.010509149,0.0012489846
175,0.0109784175,0.0012448241
176,0.010777024,0.0012407368
177,0.01090544,0.001236719
178,0.010845898,0.0012327736
179,0.01128826,0.0012288983
180,0.011367891,0.0012250913
181,0.010814035,0.0012213491
182,0.01074025,0.001217676
183,0.010500592,0.0012140694
184,0.010409414,0.0012105283
185,0.011485434,0.0012070477
186,0.010482974,0.0012036324
187,0.010704991,0.0012002799
188,0.009896796,0.0011969899
189,0.010389011,0.0011937596
190,0.010664345,0.0011905909
191,0.010729434,0.0011874789
192,0.010243282,0.0011844272
193,0.010169609,0.0011814331
194,0.010375279,0.0011785015
195,0.0108935125,0.0011756216
196,0.009929809,0.0011727976
197,0.0101045715,0.001170026
198,0.010267052,0.0011673192
199,0.009897875,0.0011646516
200,0.009851138,0.0011620498
201,0.0102186445,0.0011594911
202,0.009417824,0.0011570014
203,0.01005524,0.0011545391
204,0.00933364,0.0011521463
205,0.009455261,0.0011497948
206,0.009578638,0.0011475101
207,0.009543346,0.0011452537
208,0.009490691,0.0011430742
209,0.009523564,0.0011409106
210,0.01057179,0.001138799
211,0.009398269,0.0011367842
212,0.009737559,0.0011347486
213,0.00962539,0.0011327681
214,0.0093186395,0.0011308622
215,0.009605594,0.0011289708
216,0.009600684,0.0011271539
217,0.009405024,0.0011254019
218,0.0095722275,0.0011237193
219,0.009129582,0.0011218898
220,0.009121592,0.0011203734
221,0.009559862,0.0011186316
222,0.009371923,0.0011170756
223,0.009877412,0.0011158318
224,0.009286455,0.0011140187
225,0.009766399,0.0011127981
226,0.009727592,0.0011108743
227,0.009173471,0.0011100378
228,0.009327061,0.0011087613
229,0.009080838,0.001107474
230,0.008965201,0.0011066262
231,0.009327926,0.0011054316
232,0.009287196,0.0011048593
233,0.008966079,0.0011027455
234,0.009402649,0.001101746
235,0.0092539685,0.0011014367
236,0.009045746,0.001098381
237,0.008787165,0.0010990365
238,0.008961916,0.0010973541
239,0.008630498,0.0010975954
240,0.009061179,0.0010928243
241,0.009346396,0.0010963406
242,0.009012718,0.0010928232
243,0.008862508,0.0010911184
244,0.009234338,0.001095621
245,0.008549796,0.0010880613
246,0.0086151,0.001090826
247,0.008366205,0.0010974099
248,0.00812377,0.0010922462
249,0.008636444,0.0010775008
250,0.008597455,0.001109057
251,0.00920407,0.0010924524
252,0.008427892,0.0010888153
253,0.008275824,0.0010921038
254,0.008117248,0.0010797543
255,0.008110738,0.0011059555
256,0.008110232,0.0011023801
257,0.0072045852,0.00094109675
258,0.007842197,0.0009433796
259,0.0077369995,0.0009607579
260,0.007865721,0.0009454575
261,0.0076625533,0.00093596755
262,0.00764538,0.00095898646
263,0.007613938,0.0009430055
264,0.007285202,0.0009442309
265,0.007889142,0.0009422032
266,0.00729459,0.0009362727
267,0.007150293,0.00093064446
268,0.0074241413,0.0009277021
269,0.007302311,0.00093264855
270,0.00730941,0.0009316646
271,0.0069474527,0.0009322036
272,0.0069763474,0.00093747635
273,0.007206108,0.0009355314
274,0.007122317,0.00093077385
275,0.0071083545,0.00093549426
276,0.0072988104,0.0009402637
277,0.0069380673,0.0009341871
278,0.006864117,0.00093392434
279,0.007240938,0.0009358226
280,0.0069251475,0.00093781325
281,0.0064584618,0.00094406534
282,0.006718106,0.0009398456
283,0.006567438,0.0009379419
284,0.0071892743,0.0009386115
285,0.0070663737,0.0009400191
286,0.006365517,0.00094280194
287,0.0069090514,0.0009451369
288,0.006515211,0.00094649504
289,0.006529607,0.0009436195
290,0.0064993263,0.00094728265
291,0.0067382026,0.0009470395
292,0.006661204,0.0009483196
293,0.0065963827,0.00094948284
294,0.0068555144,0.0009502059
295,0.006774525,0.00095149357
296,0.0068203323,0.00095229107
297,0.006150319,0.000953332
298,0.0064314464,0.0009547332
299,0.006653676,0.00095665734
300,0.0067251027,0.00095802796
301,0.006529305,0.00095914915
302,0.0065278546,0.0009602967
303,0.006574709,0.0009621868
304,0.0067754523,0.0009634172
305,0.0062788343,0.0009649626
306,0.006678942,0.0009667716
307,0.006663623,0.00096832943
308,0.00668705,0.00096990954
309,0.0065346346,0.0009714776
310,0.006397607,0.00097343366
311,0.0063413847,0.00097499
312,0.0065416098,0.0009768198
313,0.0064920182,0.0009787394
314,0.006688537,0.0009806559
315,0.006632647,0.0009826157
316,0.0063514085,0.0009846169
317,0.0066196243,0.0009867011
318,0.006485199,0.0009887628
319,0.0067762523,0.0009908627
320,0.006775428,0.0009931339
321,0.00669497,0.000995285
322,0.0067600273,0.0009975928
323,0.0067875613,0.0009999062
324,0.0068446104,0.0010022635
325,0.006945381,0.001004655
326,0.0070986794,0.0010071233
327,0.0071325917,0.0010096101
328,0.0067932215,0.00101217
329,0.0068805655,0.0010147451
330,0.0070994566,0.0010174011
331,0.006913065,0.0010200897
332,0.0070718713,0.0010228491
333,0.006584171,0.0010256295
334,0.0069762794,0.001028497
335,0.006854954,0.0010313893
336,0.0071304846,0.0010343611
337,0.0071458546,0.0010373609
338,0.0073656016,0.00104044
339,0.0072806124,0.0010435535
340,0.0073268902,0.0010467343
341,0.0073715346,0.0010499674
342,0.0074014715,0.001053266
343,0.0073518166,0.0010566158
344,0.00730445,0.0010600359
345,0.007369211,0.0010635027
346,0.0073194173,0.0010670427
347,0.008003097,0.001070634
348,0.0076307,0.0010742962
349,0.007957634,0.0010780172
350,0.0077614896,0.0010818075
351,0.007954074,0.0010856593
352,0.007867775,0.0010895838
353,0.008258863,0.0010935707
354,0.00829933,0.0010976337
355,0.008150474,0.0011017579
356,0.008113505,0.0011059591
357,0.008180426,0.0011102292
358,0.0085086655,0.0011145766
359,0.008195454,0.0011189965
360,0.008496975,0.0011234962
361,0.008898667,0.001128071
362,0.008425534,0.001132725
363,0.008681834,0.0011374588
364,0.008410916,0.0011422707
365,0.008374061,0.0011471697
366,0.008842076,0.0011521531
367,0.008752765,0.0011572222
368,0.008885373,0.0011623793
369,0.009302464,0.0011676206
370,0.009307342,0.0011729581
371,0.009384729,0.0011783831
372,0.009322702,0.001183907
373,0.009437177,0.001189521
374,0.009731779,0.0011952413
375,0.0102296965,0.0012010535
376,0.010438961,0.0012069697
377,0.010071151,0.0012129926
378,0.010355655,0.0012191172
379,0.010314217,0.0012253538
380,0.010454233,0.0012317001
381,0.0101429755,0.0012381526
382,0.0109289475,0.0012447286
383,0.011298553,0.001251417
384,0.01087721,0.0012582279
385,0.011727882,0.0012651567
386,0.011760427,0.0012722067
387,0.011661497,0.0012793897
388,0.011586852,0.0012867014
389,0.012213061,0.001294149
390,0.011916733,0.0013017263
391,0.012008332,0.0013094478
392,0.0118897,0.0013173106
393,0.012305336,0.0013253203
394,0.012347541,0.0013334757
395,0.01248622,0.0013417836
396,0.013647414,0.0013502518
397,0.0137408925,0.0013588755
398,0.014222189,0.0013676644
399,0.013344159,0.0013766205
400,0.012930767,0.0013857468
401,0.013532927,0.0013950506
402,0.0134959845,0.0014045374
403,0.014288522,0.0014142066
404,0.0140645355,0.0014240651
405,0.015020292,0.0014341207
406,0.014572216,0.0014443753
407,0.014830837,0.0014548332
408,0.014926534,0.001465503
409,0.014655708,0.001476388
410,0.015374412,0.0014874946
411,0.0146195805,0.0014988333
412,0.014972564,0.0015104038
413,0.015508573,0.0015222152
414,0.016159149,0.0015342766
415,0.01580417,0.0015465909
416,0.016839033,0.0015591701
417,0.016093042,0.0015720186
418,0.015753372,0.0015851471
419,0.016477624,0.0015985575
420,0.016605975,0.0016122696
421,0.01599833,0.0016262832
422,0.016809374,0.0016406131
423,0.016925441,0.0016552676
424,0.017562708,0.0016702526
425,0.01807592,0.0016855851
426,0.018094381,0.0017012758
427,0.018269118,0.001717332
428,0.01821266,0.0017337695
429,0.017560475,0.0017506
430,0.019308679,0.0017678378
431,0.018642534,0.0017854993
432,0.018820869,0.0018035914
433,0.018930681,0.0018221409
434,0.019943258,0.0018411523
435,0.019913586,0.0018606569
436,0.020243395,0.0018806492
437,0.02003967,0.0019011819
438,0.019337535,0.0019222351
439,0.019929608,0.0019438871
440,0.020642636,0.0019660734
441,0.021473316,0.0019889171
442,0.020857537,0.0020123322
443,0.021598663,0.002036504
444,0.021941436,0.0020612436
445,0.021513287,0.0020868026
446,0.023434319,0.0021129714
447,0.022562578,0.0021400638
448,0.024263177,0.002167844
449,0.024124542,0.0021966032
450,0.022853995,0.0022261005
451,0.024345813,0.002256741
452,0.023605883,0.0022879157
453,0.023938568,0.0023208428
454,0.02587689,0.0023538615
455,0.024859028,0.0023889898
456,0.025532147,0.0024244774
457,0.02608141,0.0024618357
458,0.026968753,0.0024997143
459,0.0260524,0.0025406722
460,0.027050255,0.002580825
461,0.026556492,0.0026248416
462,0.02841796,0.0026680492
463,0.028683696,0.002714729
464,0.027540924,0.0027610983
465,0.028219678,0.0028137397
466,0.030813154,0.0028643287
467,0.030936383,0.0029150245
468,0.031700183,0.0029733484
469,0.031656288,0.0030359244
470,0.03201993,0.003089815
471,0.032195922,0.0031617777
472,0.032004017,0.0032298204
473,0.0325593,0.0033023271
474,0.032623723,0.0033625993
475,0.03444047,0.003461432
476,0.03425736,0.0035276897
477,0.035203975,0.0036197824
478,0.036531504,0.0037194232
479,0.036709797,0.003806213
480,0.03642993,0.003932759
481,0.037289303,0.0040025963
482,0.037497256,0.004196682
483,0.039180916,0.0042893216
484,0.039734647,0.004421964
485,0.03935462,0.004560482
486,0.042584166,0.004638394
487,0.04172132,0.0048400112
488,0.041880816,0.0050954474
489,0.043456532,0.0052918633
490,0.042741653,0.0056422185
491,0.043545846,0.0059913583
492,0.04625736,0.0067080366
493,0.04500501,0.0068558455
494,0.049813442,0.007343447
495,0.047848616,0.009048244
496,0.050566174,0.008778126
497,0.050896894,0.009530221
498,0.053179726,0.011374294
499,0.054011088,0.013379262
500,0.058224354,0.014335775
501,0.063852355,0.019405508
502,0.06325913,0.022829045
503,0.06567952,0.023834545
504,0.0643338,0.026120929
505,0.066650726,0.03810984
506,0.07470226,0.03739124
507,0.06922977,0.046825524
508,0.08105268,0.057734843
509,0.0804045,0.08402788
510,0.08246701,0.10874245
511,0.07514049,0.11272375
512,0.046972737,0.062591396
513,0.0,0.0
514,0.0,0.0
515,0.0,0.0
516,0.0,0.0
517,0.0,0.0
518,0.0,0.0
519,0.0,0.0
520,0.0,0.0
521,0.0,0.0
522,0.0,0.0
523,0.0,0.0
524,0.0,0.0
525,0.0,0.0
526,0.0,0.0
527,0.0,0.0
528,0.0,0.0
529,0.0,0.0
530,0.0,0.0
531,0.0,0.0
532,0.0,0.0
533,0.0,0.0
534,0.0,0.0
535,0.0,0.0
536,0.0,0.0
537,0.0,0.0
538,0.0,0.0
539,0.0,0.0
540,0.0,0.0
541,0.0,0.0
542,0.0,0.0
543,0.0,0.0
544,0.0,0.0
545,0.0,0.0
546,0.0,0.0
547,0.0,0.0
548,0.0,0.0
549,0.0,0.0
550,0.0,0.0
551,0.0,0.0
552,0.0,0.0
553,0.0,0.0
554,0.0,0.0
555,0.0,0.0
556,0.0,0.0
557,0.0,0.0
558,0.0,0.0
559,0.0,0.0
560,0.0,0.0
561,0.0,0.0
562,0.0,0.0
563,0.0,0.0
564,0.0,0.0
565,0.0,0.0
566,0.0,0.0
567,0.0,0.0
568,0.0,0.0
569,0.0,0.0
570,0.0,0.0
571,0.0,0.0
572,0.0,0.0
573,0.0,0.0
574,0.0,0.0
575,0.0,0.0
576,0.0,0.0
577,0.0,0.0
578,0.0,0.0
579,0.0,0.0
580,0.0,0.0
581,0.0,0.0
582,0.0,0.0
583,0.0,0.0
584,0.0,0.0
585,0.0,0.0
586,0.0,0.0
587,0.0,0.0
588,0.0,0.0
589,0.0,0.0
590,0.0,0.0
591,0.0,0.0
592,0.0,0.0
593,0.0,0.0
594,0.0,0.0
595,0.0,0.0
596,0.0,0.0
597,0.0,0.0
598,0.0,0.0
599,0.0,0.0
600,0.0,0.0
601,0.0,0.0
602,0.0,0.0
603,0.0,0.0
604,0.0,0.0
605,0.0,0.0
606,0.0,0.0
607,0.0,0.0
608,0.0,0.0
609,0.0,0.0
610,0.0,0.0
611,0.0,0.0
612,0.0,0.0
613,0.0,0.0
614,0.0,0.0
615,0.0,0.0
616,0.0,0.0
617,0.0,0.0
618,0.0,0.0
619,0.0,0.0
620,0.0,0.0
621,0.0,0.0
622,0.0,0.0
623,0.0,0.0
624,0.0,0.0
625,0.0,0.0
626,0.0,0.0
627,0.0,0.0
628,0.0,0.0
629,0.0,0.0
630,0.0,0.0
631,0.0,0.0
632,0.0,0.0
633,0.0,0.0
634,0.0,0.0
635,0.0,0.0
636,0.0,0.0
637,0.0,0.0
638,0.0,0.0
639,0.0,0.0
640,0.0,0.0
641,0.0,0.0
642,0.0,0.0
643,0.0,0.0
644,0.0,0.0
645,0.0,0.0
646,0.0,0.0
647,0.0,0.0
648,0.0,0.0
649,0.0,0.0
650,0.0,0.0
651,0.0,0.0
652,0.0,0.0
653,0.0,0.0
654,0.0,0.0
655,0.0,0.0
656,0.0,0.0
657,0.0,0.0
658,0.0,0.0
659,0.0,0.0
660,0.0,0.0
661,0.0,0.0
662,0.0,0.0
663,0.0,0.0
664,0.0,0.0
665,0.0,0.0
666,0.0,0.0
667,0.0,0.0
668,0.0,0.0
669,0.0,0.0
670,0.0,0.0
671,0.0,0.0
672,0.0,0.0
673,0.0,0.0
674,0.0,0.0
675,0.0,0.0
676,0.0,0.0
677,0.0,0.0
678,0.0,0.0
679,0.0,0.0
680,0.0,0.0
681,0.0,0.0
682,0.0,0.0
683,0.0,0.0
684,0.0,0.0
685,0.0,0.0
686,0.0,0.0
687,0.0,0.0
688,0.0,0.0
689,0.0,0.0
690,0.0,0.0
691,0.0,0.0
692,0.0,0.0
693,0.0,0.0
694,0.0,0.0
695,0.0,0.0
696,0.0,0.0
697,0.0,0.0
698,0.0,0.0
699,0.0,0.0
700,0.0,0.0
701,0.0,0.0
702,0.0,0.0
703,0.0,0.0
704,0.0,0.0
705,0.0,0.0
706,0.0,0.0
707,0.0,0.0
708,0.0,0.0
709,0.0,0.0
710,0.0,0.0
711,0.0,0.0
712,0.0,0.0
713,0.0,0.0
714,0.0,0.0
715,0.0,0.0
716,0.0,0.0
717,0.0,0.0
718,0.0,0.0
719,0.0,0.0
720,0.0,0.0
721,0.0,0.0
722,0.0,0.0
723,0.0,0.0
724,0.0,0.0
725,0.0,0.0
726,0.0,0.0
727,0.0,0.0
728,0.0,0.0
729,0.0,0.0
730,0.0,0.0
731,0.0,0.0
732,0.0,0.0
733,0.0,0.0
734,0.0,0.0
735,0.0,0.0
736,0.0,0.0
737,0.0,0.0
738,0.0,0.0
739,0.0,0.0
740,0.0,0.0
741,0.0,0.0
742,0.0,0.0
743,0.0,0.0
744,0.0,0.0
745,0.0,0.0
746,0.0,0.0
747,0.0,0.0
748,0.0,0.0
749,0.0,0.0
750,0.0,0.0
751,0.0,0.0
752,0.0,0.0
753,0.0,0.0
754,0.0,0.0
755,0.0,0.0
756,0.0,0.0
757,0.0,0.0
758,0.0,0.0
759,0.0,0.0
760,0.0,0.0
761,0.0,0.0
762,0.0,0.0
763,0.0,0.0
764,0.0,0.0
765,0.0,0.0
766,0.0,0.0
767,0.0,0.0
768,0.0,0.0
769,0.0,0.0
770,0.0,0.0
771,0.0,0.0
772,0.0,0.0
773,0.0,0.0
774,0.0,0.0
775,0.0,0.0
776,0.0,0.0
777,0.0,0.0
778,0.0,0.0
779,0.0,0.0
780,0.0,0.0
781,0.0,0.0
782,0.0,0.0
783,0.0,0.0
784,0.0,0.0
785,0.0,0.0
786,0.0,0.0
787,0.0,0.0
788,0.0,0.0
789,0.0,0.0
790,0.0,0.0
791,0.0,0.0
792,0.0,0.0
793,0.0,0.0
794,0.0,0.0
795,0.0,0.0
796,0.0,0.0
797,0.0,0.0
798,0.0,0.0
799,0.0,0.0
800,0.0,0.0
801,0.0,0.0
802,0.0,0.0
803,0.0,0.0
804,0.0,0.0
805,0.0,0.0
806,0.0,0.0
807,0.0,0.0
808,0.0,0.0
809,0.0,0.0
810,0.0,0.0
811,0.0,0.0
812,0.0,0.0
813,0.0,0.0
814,0.0,0.0
815,0.0,0.0
816,0.0,0.0
817,0.0,0.0
818,0.0,0.0
819,0.0,0.0
820,0.0,0.0
821,0.0,0.0
822,0.0,0.0
823,0.0,0.0
824,0.0,0.0
825,0.0,0.0
826,0.0,0.0
827,0.0,0.0
828,0.0,0.0
829,0.0,0.0
830,0.0,0.0
831,0.0,0.0
832,0.0,0.0
833,0.0,0.0
834,0.0,0.0
835,0.0,0.0
836,0.0,0.0
837,0.0,0.0
838,0.0,0.0
839,0.0,0.0
840,0.0,0.0
841,0.0,0.0
842,0.0,0.0
843,0.0,0.0
844,0.0,0.0
845,0.0,0.0
846,0.0,0.0
847,0.0,0.0
848,0.0,0.0
849,0.0,0.0
850,0.0,0.0
851,0.0,0.0
852,0.0,0.0
853,0.0,0.0
854,0.0,0.0
855,0.0,0.0
856,0.0,0.0
857,0.0,0.0
858,0.0,0.0
859,0.0,0.0
860,0.0,0.0
861,0.0,0.0
862,0.0,0.0
863,0.0,0.0
864,0.0,0.0
865,0.0,0.0
866,0.0,0.0
867,0.0,0.0
868,0.0,0.0
869,0.0,0.0
870,0.0,0.0
871,0.0,0.0
872,0.0,0.0
873,0.0,0.0
874,0.0,0.0
875,0.0,0.0
876,0.0,0.0
877,0.0,0.0
878,0.0,0.0
879,0.0,0.0
880,0.0,0.0
881,0.0,0.0
882,0.0,0.0
883,0.0,0.0
884,0.0,0.0
885,0.0,0.0
886,0.0,0.0
887,0.0,0.0
888,0.0,0.0
889,0.0,0.0
890,0.0,0.0
891,0.0,0.0
892,0.0,0.0
893,0.0,0.0
894,0.0,0.0
895,0.0,0.0
896,0.0,0.0
897,0.0,0.0
898,0.0,0.0
899,0.0,0.0
900,0.0,0.0
901,0.0,0.0
902,0.0,0.0
903,0.0,0.0
904,0.0,0.0
905,0.0,0.0
906,0.0,0.0
907,0.0,0.0
908,0.0,0.0
909,0.0,0.0
910,0.0,0.0
911,0.0,0.0
912,0.0,0.0
913,0.0,0.0
914,0.0,0.0
915,0.0,0.0
916,0.0,0.0
917,0.0,0.0
918,0.0,0.0
919,0.0,0.0
920,0.0,0.0
921,0.0,0.0
922,0.0,0.0
923,0.0,0.0
924,0.0,0.0
925,0.0,0.0
926,0.0,0.0
927,0.0,0.0
928,0.0,0.0
929,0.0,0.0
930,0.0,0.0
931,0.0,0.0
932,0.0,0.0
933,0.0,0.0
934,0.0,0.0
935,0.0,0.0
936,0.0,0.0
937,0.0,0.0
938,0.0,0.0
939,0.0,0.0
940,0.0,0.0
941,0.0,0.0
942,0.0,0.0
943,0.0,0.0
944,0.0,0.0
945,0.0,0.0
946,0.0,0.0
947,0.0,0.0
948,0.0,0.0
949,0.0,0.0
950,0.0,0.0
951,0.0,0.0
952,0.0,0.0
953,0.0,0.0
954,0.0,0.0
955,0.0,0.0
956,0.0,0.0
957,0.0,0.0
958,0.0,0.0
959,0.0,0.0
960,0.0,0.0
961,0.0,0.0
962,0.0,0.0
963,0.0,0.0
964,0.0,0.0
965,0.0,0.0
966,0.0,0.0
967,0.0,0.0
968,0.0,0.0
969,0.0,0.0
970,0.0,0.0
971,0.0,0.0
972,0.0,0.0
973,0.0,0.0
974,0.0,0.0
975,0.0,0.0
976,0.0,0.0
977,0.0,0.0
978,0.0,0.0
979,0.0,0.0
980,0.0,0.0
981,0.0,0.0
982,0.0,0.0
983,0.0,0.0
984,0.0,0.0
985,0.0,0.0
986,0.0,0.0
987,0.0,0.0
988,0.0,0.0
989,0.0,0.0
990,0.0,0.0
991,0.0,0.0
992,0.0,0.0
993,0.0,0.0
994,0.0,0.0
995,0.0,0.0
996,0.0,0.0
997,0.0,0.0
998,0.0,0.0
999,0.0,0.0
1000,0.0,0.0
1001,0.0,0.0
1002,0.0,0.0
1003,0.0,0.0
1004,0.0,0.0
1005,0.0,0.0
1006,0.0,0.0
1007,0.0,0.0
1008,0.0,0.0
1009,0.0,0.0
1010,0.0,0.0
1011,0.0,0.0
1012,0.0,0.0
1013,0.0,0.0
1014,0.0,0.0
1015,0.0,0.0
1016,0.0,0.0
1017,0.0,0.0
1018,0.0,0.0
1019,0.0,0.0
1020,0.0,0.0
1021,0.0,0.0
1022,0.0,0.0


==> data/workflow_data/wasserstein.csv <==
config,wasserstein,standard_error
10,17.4220461967341,0.226972634383331
20,16.7887639947815,0.0350824673706789
30,14.9449313915813,0.0350824673706789
40,12.8043494691532,0.0350824673706789
50,10.5198479928909,0.0350824673706789
60,8.36588613502179,0.0350824673706789
70,6.51613637144041,0.0350824673706789
80,5.08498253048445,0.0350824673706789
90,3.88634281909081,0.0350824673706789
100,3.11585820528904,0.030327480904066
110,2.67173360303864,0.0224962335368513
120,2.56204392694492,0.0350824673706789
130,2.70402377715843,0.0350824673706789
140,3.00470222511143,0.0350824673706789
150,3.44642905674897,0.0350824673706789
160,3.97915559024925,0.0350824673706789
170,4.63520080845242,0.0350824673706789
180,5.25819157266047,0.0350824673706789
190,5.86577520581153,0.0350824673706789
200,6.46881814223725,0.0350824673706789


==> example_spectra/kodak_img_2.csv <==
,spectrum
0,0.009928901
1,0.006943035
2,0.005542489
3,0.005206876
4,0.005467867
5,0.0054105455
6,0.0038346923
7,0.002838825
8,0.00313148
9,0.0029264109
10,0.0026238984
11,0.0029741323
12,0.0029367232
13,0.0029473193
14,0.0024558662
15,0.0023219164
16,0.002489525
17,0.0022191845
18,0.0024474857
19,0.002689192
20,0.0022356396
21,0.0025560316
22,0.002544026
23,0.0021438198
24,0.0019285654
25,0.0023409177
26,0.00178146
27,0.0021168576
28,0.002144984
29,0.0019361369
30,0.0019060199
31,0.0018924682
32,0.0018802682
33,0.0020024902
34,0.0017641787
35,0.0017266549
36,0.0019303733
37,0.0018204057
38,0.0018329368
39,0.0019089668
40,0.001805332
41,0.0016370039
42,0.0016101241
43,0.0016967596
44,0.0015162189
45,0.0016157577
46,0.001819896
47,0.0016184972
48,0.0017473904
49,0.0015526414
50,0.0014591082
51,0.0016124434
52,0.0015705576
53,0.0015392284
54,0.001577131
55,0.0014298867
56,0.0014293342
57,0.0014673857
58,0.0015319687
59,0.0012867717
60,0.0013093394
61,0.0015591283
62,0.0014383887
63,0.0014236294
64,0.0014011259
65,0.0013866083
66,0.0013789017
67,0.0013672498
68,0.0013975134
69,0.0016012869
70,0.0015972147
71,0.0013390213
72,0.0013142356
73,0.0013624231
74,0.0013634367
75,0.0013998273
76,0.0013882383
77,0.0014124819
78,0.0014006576
79,0.001314179
80,0.0014482939
81,0.0013660014
82,0.0013279112
83,0.0012805222
84,0.0012153547
85,0.0014194506
86,0.0013338589
87,0.0013858164
88,0.0013518303
89,0.0012812132
90,0.0012823317
91,0.0012060836
92,0.0013196209
93,0.0013382192
94,0.0012543931
95,0.0012323443
96,0.0012518306
97,0.0013465062
98,0.0011981928
99,0.0012772334
100,0.0013025574
101,0.0011998466
102,0.0012684369
103,0.001269467
104,0.0013054749
105,0.0012043471
106,0.0012587032
107,0.0012187887
108,0.0013042747
109,0.0013225268
110,0.0012605469
111,0.0012489845
112,0.0011641079
113,0.0011456535
114,0.0013574386
115,0.001273116
116,0.0014277785
117,0.0013963707
118,0.0013677011
119,0.0013675035
120,0.0013256129
121,0.0012737621
122,0.0014018236
123,0.0012968814
124,0.0012927897
125,0.0012845153
126,0.0012571585
127,0.0013245303
128,0.0014208325
129,0.001401295
130,0.0013508704
131,0.0013139346
132,0.0012259149
133,0.0013217765
134,0.0013714372
135,0.0013155253
136,0.0013907199
137,0.0014239438
138,0.0013531367
139,0.0013511272
140,0.0012661881
141,0.0013181064
142,0.0013244741
143,0.0012863445
144,0.0011931544
145,0.001317896
146,0.0012783172
147,0.0012418535
148,0.0013214832
149,0.0012967099
150,0.0014447357
151,0.0013163257
152,0.0013273188
153,0.0012666958
154,0.0012879893
155,0.0012678907
156,0.0013011701
157,0.0013058578
158,0.0012515804
159,0.0012345668
160,0.0012542709
161,0.0011852997
162,0.0012618473
163,0.0011475825
164,0.0011827913
165,0.0012142857
166,0.0011320557
167,0.0011676992
168,0.0011981594
169,0.001144112
170,0.0012213904
171,0.0012079676
172,0.0011324799
173,0.0011941161
174,0.0011197169
175,0.0010647271
176,0.0011450236
177,0.0010910705
178,0.0010784946
179,0.001187567
180,0.0011587312
181,0.0010920258
182,0.0010971477
183,0.0011105846
184,0.0010701517
185,0.0011018418
186,0.0011321463
187,0.001114055
188,0.0010467605
189,0.0010134621
190,0.0010426119
191,0.0010763732
192,0.0010300027
193,0.0010779197
194,0.0010324073
195,0.0011169089
196,0.0010569976
197,0.0010074893
198,0.0010750365
199,0.0010151617
200,0.00096799247
201,0.001039377
202,0.0010214036
203,0.0009950412
204,0.0009890975
205,0.0009891195
206,0.001064555
207,0.001008939
208,0.0009982446
209,0.0009549427
210,0.001001967
211,0.0009823551
212,0.00093817775
213,0.0009092198
214,0.0009354626
215,0.00093027175
216,0.0009006281
217,0.0009137289
218,0.00091349724
219,0.00091932947
220,0.0009575035
221,0.0009002358
222,0.00091338065
223,0.0009624348
224,0.0009005237
225,0.000933581
226,0.0008563548
227,0.00088589
228,0.0009150034
229,0.0009102424
230,0.00093918975
231,0.000901353
232,0.00088323315
233,0.0008929751
234,0.0008856794
235,0.0008899447
236,0.0008696403
237,0.00084154936
238,0.00083279744
239,0.0008710828
240,0.00087894144
241,0.0008539874
242,0.00085741415
243,0.00088720734
244,0.0008619048
245,0.0008538124
246,0.0008612866
247,0.0008371201
248,0.0008305947
249,0.0008158498
250,0.0007590419
251,0.00078259886
252,0.0007698102
253,0.0007649207
254,0.00077720627
255,0.0007401856
256,0.000646249
257,0.0006527023
258,0.0006573773
259,0.0006344723
260,0.0006469565
261,0.00066189514
262,0.00063830067
263,0.0006415048
264,0.00061852916
265,0.0006232334
266,0.0006518962
267,0.0006172521
268,0.00062241993
269,0.0006278488
270,0.00058000116
271,0.0006091321
272,0.0006300419
273,0.00062802446
274,0.0005931532
275,0.0006091587
276,0.00057523075
277,0.0006099006
278,0.00059679797
279,0.0006559592
280,0.0006001368
281,0.00060809345
282,0.0005950426
283,0.0005991072
284,0.0005813673
285,0.0006129903
286,0.00063110905
287,0.00060641754
288,0.0005981701
289,0.00063265295
290,0.0006095506
291,0.0005830668
292,0.00061783864
293,0.0005867061
294,0.0005998397
295,0.0005844414
296,0.0005872132
297,0.0005974244
298,0.0005823305
299,0.0006077792
300,0.00061452226
301,0.00063035794
302,0.0005979523
303,0.0005886149
304,0.0005602969
305,0.00060138176
306,0.0006418703
307,0.00062757306
308,0.0006470849
309,0.0006213252
310,0.0006091668
311,0.00059878296
312,0.00063332595
313,0.0006337712
314,0.0006462622
315,0.00068520044
316,0.0006808747
317,0.0006428312
318,0.0006455083
319,0.00067601004
320,0.0006632002
321,0.0006906002
322,0.0007042279
323,0.0007651286
324,0.00068799657
325,0.0007104518
326,0.00070105697
327,0.00072607974
328,0.0007208045
329,0.00071641535
330,0.0007302636
331,0.00073183636
332,0.0007639305
333,0.00076862366
334,0.0007913012
335,0.00079624576
336,0.0008287039
337,0.0008446102
338,0.00077206915
339,0.0008244542
340,0.00088009454
341,0.000866841
342,0.0008820491
343,0.00090354215
344,0.00088454504
345,0.00091214455
346,0.00086658384
347,0.00086261006
348,0.00088909984
349,0.00084938493
350,0.0009887897
351,0.00092755025
352,0.00094351196
353,0.00097291055
354,0.0009728801
355,0.0010184664
356,0.001021205
357,0.0009661614
358,0.0010462744
359,0.0010304435
360,0.0010388803
361,0.0010611886
362,0.0010930428
363,0.0011310432
364,0.0011696788
365,0.001102798
366,0.0011679798
367,0.0011342324
368,0.0011382586
369,0.0011807565
370,0.0011395932
371,0.0012695255
372,0.0013000671
373,0.0013155736
374,0.0012747174
375,0.0012469506
376,0.0013341468
377,0.0013084064
378,0.001307397
379,0.0013742141
380,0.001333599
381,0.0013920633
382,0.0013612694
383,0.0014259162
384,0.0014430948
385,0.0014477685
386,0.0014795751
387,0.0015154144
388,0.0014970368
389,0.0015431456
390,0.0015607114
391,0.001482952
392,0.0015427514
393,0.0014696164
394,0.0015398267
395,0.0016361414
396,0.0017071535
397,0.0016391999
398,0.001751825
399,0.0017884906
400,0.0016633559
401,0.0017991746
402,0.0018219023
403,0.001823093
404,0.0018257564
405,0.001929991
406,0.001792853
407,0.002113165
408,0.001924369
409,0.0019534975
410,0.0019068873
411,0.0018063652
412,0.0019988108
413,0.001952355
414,0.0019351456
415,0.0020047405
416,0.0021577124
417,0.002178413
418,0.0021397935
419,0.002192805
420,0.0021030942
421,0.0021754594
422,0.0021403544
423,0.0020944618
424,0.0023548068
425,0.0022314764
426,0.0022204025
427,0.0023667573
428,0.0023163862
429,0.0024193288
430,0.0025202362
431,0.0024263468
432,0.0023678883
433,0.002454784
434,0.0025920628
435,0.0025057774
436,0.0026267946
437,0.0025410533
438,0.0026868081
439,0.0028713683
440,0.0027212435
441,0.0028348055
442,0.0031294604
443,0.002928032
444,0.002739337
445,0.002724783
446,0.0027276846
447,0.0030403917
448,0.0028999024
449,0.0029730704
450,0.0030401296
451,0.003236422
452,0.0032685436
453,0.003256171
454,0.003248819
455,0.0033943413
456,0.0032436054
457,0.0033934868
458,0.0033118417
459,0.0033737484
460,0.0035037638
461,0.0035192936
462,0.0036441253
463,0.00354655
464,0.003890816
465,0.0039654085
466,0.0039292974
467,0.0040224823
468,0.0036543403
469,0.0035252396
470,0.004118445
471,0.004322663
472,0.004217102
473,0.004340495
474,0.0041292626
475,0.0044616344
476,0.0042342604
477,0.004600334
478,0.004283061
479,0.004683087
480,0.0046615577
481,0.0049173418
482,0.004893247
483,0.0053173783
484,0.005071593
485,0.005314743
486,0.005303545
487,0.0057208603
488,0.0061871167
489,0.0059429067
490,0.0062829363
491,0.006375828
492,0.0059927236
493,0.0068843276
494,0.0065035713
495,0.0071511287
496,0.0069516143
497,0.007885125
498,0.0076550758
499,0.0073083253
500,0.00902124
501,0.009445408
502,0.00956344
503,0.010704508
504,0.010916882
505,0.010429157
506,0.011980083
507,0.013456243
508,0.013176059
509,0.015379859
510,0.018342668
511,0.011367979
512,0.0
513,0.0
514,0.0
515,0.0
516,0.0
517,0.0
518,0.0
519,0.0
520,0.0
521,0.0
522,0.0
523,0.0
524,0.0
525,0.0
526,0.0
527,0.0
528,0.0
529,0.0
530,0.0
531,0.0
532,0.0
533,0.0
534,0.0
535,0.0
536,0.0
537,0.0
538,0.0
539,0.0
540,0.0
541,0.0
542,0.0
543,0.0
544,0.0
545,0.0
546,0.0
547,0.0
548,0.0
549,0.0
550,0.0
551,0.0
552,0.0
553,0.0
554,0.0
555,0.0
556,0.0
557,0.0
558,0.0
559,0.0
560,0.0
561,0.0
562,0.0
563,0.0
564,0.0
565,0.0
566,0.0
567,0.0
568,0.0
569,0.0
570,0.0
571,0.0
572,0.0
573,0.0
574,0.0
575,0.0
576,0.0
577,0.0
578,0.0
579,0.0
580,0.0
581,0.0
582,0.0
583,0.0
584,0.0
585,0.0
586,0.0
587,0.0
588,0.0
589,0.0
590,0.0
591,0.0
592,0.0
593,0.0
594,0.0
595,0.0
596,0.0
597,0.0
598,0.0
599,0.0
600,0.0
601,0.0
602,0.0
603,0.0
604,0.0
605,0.0
606,0.0
607,0.0
608,0.0
609,0.0
610,0.0
611,0.0
612,0.0
613,0.0
614,0.0
615,0.0
616,0.0
617,0.0
618,0.0
619,0.0
620,0.0
621,0.0
622,0.0
623,0.0
624,0.0
625,0.0
626,0.0
627,0.0
628,0.0
629,0.0
630,0.0
631,0.0
632,0.0
633,0.0
634,0.0
635,0.0
636,0.0
637,0.0
638,0.0
639,0.0
640,0.0
641,0.0
642,0.0
643,0.0
644,0.0
645,0.0
646,0.0
647,0.0
648,0.0
649,0.0
650,0.0
651,0.0
652,0.0
653,0.0
654,0.0
655,0.0
656,0.0
657,0.0
658,0.0
659,0.0
660,0.0
661,0.0
662,0.0
663,0.0
664,0.0
665,0.0
666,0.0
667,0.0
668,0.0
669,0.0
670,0.0
671,0.0
672,0.0
673,0.0
674,0.0
675,0.0
676,0.0
677,0.0
678,0.0
679,0.0
680,0.0
681,0.0
682,0.0
683,0.0
684,0.0
685,0.0
686,0.0
687,0.0
688,0.0
689,0.0
690,0.0
691,0.0
692,0.0
693,0.0
694,0.0
695,0.0
696,0.0
697,0.0
698,0.0
699,0.0
700,0.0
701,0.0
702,0.0
703,0.0
704,0.0
705,0.0
706,0.0
707,0.0
708,0.0
709,0.0
710,0.0
711,0.0
712,0.0
713,0.0
714,0.0
715,0.0
716,0.0
717,0.0
718,0.0
719,0.0
720,0.0
721,0.0
722,0.0
723,0.0
724,0.0
725,0.0
726,0.0
727,0.0
728,0.0
729,0.0
730,0.0
731,0.0
732,0.0
733,0.0
734,0.0
735,0.0
736,0.0
737,0.0
738,0.0
739,0.0
740,0.0
741,0.0
742,0.0
743,0.0
744,0.0
745,0.0
746,0.0
747,0.0
748,0.0
749,0.0
750,0.0
751,0.0
752,0.0
753,0.0
754,0.0
755,0.0
756,0.0
757,0.0
758,0.0
759,0.0
760,0.0
761,0.0
762,0.0
763,0.0
764,0.0
765,0.0
766,0.0
767,0.0
768,0.0
769,0.0
770,0.0
771,0.0
772,0.0
773,0.0
774,0.0
775,0.0
776,0.0
777,0.0
778,0.0
779,0.0
780,0.0
781,0.0
782,0.0
783,0.0
784,0.0
785,0.0
786,0.0
787,0.0
788,0.0
789,0.0
790,0.0
791,0.0
792,0.0
793,0.0
794,0.0
795,0.0
796,0.0
797,0.0
798,0.0
799,0.0
800,0.0
801,0.0
802,0.0
803,0.0
804,0.0
805,0.0
806,0.0
807,0.0
808,0.0
809,0.0
810,0.0
811,0.0
812,0.0
813,0.0
814,0.0
815,0.0
816,0.0
817,0.0
818,0.0
819,0.0
820,0.0
821,0.0
822,0.0
823,0.0
824,0.0
825,0.0
826,0.0
827,0.0
828,0.0
829,0.0
830,0.0
831,0.0
832,0.0
833,0.0
834,0.0
835,0.0
836,0.0
837,0.0
838,0.0
839,0.0
840,0.0
841,0.0
842,0.0
843,0.0
844,0.0
845,0.0
846,0.0
847,0.0
848,0.0
849,0.0
850,0.0
851,0.0
852,0.0
853,0.0
854,0.0
855,0.0
856,0.0
857,0.0
858,0.0
859,0.0
860,0.0
861,0.0
862,0.0
863,0.0
864,0.0
865,0.0
866,0.0
867,0.0
868,0.0
869,0.0
870,0.0
871,0.0
872,0.0
873,0.0
874,0.0
875,0.0
876,0.0
877,0.0
878,0.0
879,0.0
880,0.0
881,0.0
882,0.0
883,0.0
884,0.0
885,0.0
886,0.0
887,0.0
888,0.0
889,0.0
890,0.0
891,0.0
892,0.0
893,0.0
894,0.0
895,0.0
896,0.0
897,0.0
898,0.0
899,0.0
900,0.0
901,0.0
902,0.0
903,0.0
904,0.0
905,0.0
906,0.0
907,0.0
908,0.0
909,0.0
910,0.0
911,0.0
912,0.0
913,0.0
914,0.0
915,0.0
916,0.0
917,0.0
918,0.0
919,0.0
920,0.0
921,0.0
922,0.0
923,0.0
924,0.0
925,0.0
926,0.0
927,0.0
928,0.0
929,0.0
930,0.0
931,0.0
932,0.0
933,0.0
934,0.0
935,0.0
936,0.0
937,0.0
938,0.0
939,0.0
940,0.0
941,0.0
942,0.0
943,0.0
944,0.0
945,0.0
946,0.0
947,0.0
948,0.0
949,0.0
950,0.0
951,0.0
952,0.0
953,0.0
954,0.0
955,0.0
956,0.0
957,0.0
958,0.0
959,0.0
960,0.0
961,0.0
962,0.0
963,0.0
964,0.0
965,0.0
966,0.0
967,0.0
968,0.0
969,0.0
970,0.0
971,0.0
972,0.0
973,0.0
974,0.0
975,0.0
976,0.0
977,0.0
978,0.0
979,0.0
980,0.0
981,0.0
982,0.0
983,0.0
984,0.0
985,0.0
986,0.0
987,0.0
988,0.0
989,0.0
990,0.0
991,0.0
992,0.0
993,0.0
994,0.0
995,0.0
996,0.0
997,0.0
998,0.0
999,0.0
1000,0.0
1001,0.0
1002,0.0
1003,0.0
1004,0.0
1005,0.0
1006,0.0
1007,0.0
1008,0.0
1009,0.0
1010,0.0
1011,0.0
1012,0.0
1013,0.0
1014,0.0
1015,0.0
1016,0.0
1017,0.0
1018,0.0
1019,0.0
1020,0.0
1021,0.0


==> example_spectra/kodak_img_4.csv <==
,spectrum
0,0.0024888793
1,0.001456899
2,0.0020419687
3,0.0021911657
4,0.0025368507
5,0.0023437606
6,0.0017275491
7,0.0023977517
8,0.0023880675
9,0.002481718
10,0.0018197406
11,0.0024902388
12,0.0019764476
13,0.0029471184
14,0.0024632262
15,0.002086569
16,0.0020392695
17,0.0019629353
18,0.002133017
19,0.0018189613
20,0.0024260695
21,0.002401117
22,0.00217727
23,0.0022524726
24,0.0021947536
25,0.0019098825
26,0.0020448915
27,0.0018951748
28,0.0019845285
29,0.0020261998
30,0.0019804696
31,0.0018136415
32,0.002001505
33,0.0018657154
34,0.0018830794
35,0.0018302101
36,0.0019187676
37,0.0018100616
38,0.0018622923
39,0.0016104415
40,0.001860354
41,0.0018836013
42,0.0019118842
43,0.0018369114
44,0.0019217987
45,0.0017707488
46,0.0017716772
47,0.0019737976
48,0.0016645633
49,0.0017836391
50,0.0019813743
51,0.0019537692
52,0.0017470235
53,0.0017982583
54,0.0020637694
55,0.0016087095
56,0.0020160596
57,0.0017859224
58,0.0018564145
59,0.0017790422
60,0.0018115651
61,0.001903506
62,0.0016391741
63,0.0017837667
64,0.0017927734
65,0.0018131343
66,0.0016442323
67,0.0016608635
68,0.0016770824
69,0.0018228625
70,0.0019148914
71,0.0016222887
72,0.0018673262
73,0.0016513354
74,0.0017581346
75,0.0017988678
76,0.0015642126
77,0.0014813212
78,0.001605474
79,0.0015898421
80,0.0016386509
81,0.0014684778
82,0.0017164594
83,0.0015444383
84,0.0016645516
85,0.0015355683
86,0.0015876212
87,0.0016224862
88,0.0015580358
89,0.0014899216
90,0.0016152287
91,0.0016209737
92,0.0015782072
93,0.0016775042
94,0.0017131064
95,0.0016301683
96,0.001581183
97,0.0015888446
98,0.0014978639
99,0.001664648
100,0.0015627057
101,0.0016103154
102,0.0017192045
103,0.0015157375
104,0.0015260618
105,0.0015583009
106,0.0016151705
107,0.0015222138
108,0.0014969871
109,0.0016125491
110,0.0015083075
111,0.0014995489
112,0.001498276
113,0.0016599668
114,0.001566579
115,0.0015777772
116,0.0016023158
117,0.0015740886
118,0.001629344
119,0.0014969631
120,0.0015501819
121,0.0016015421
122,0.0015442458
123,0.0015942684
124,0.0015633961
125,0.0015869299
126,0.0014553833
127,0.0015272688
128,0.0014730329
129,0.0015402786
130,0.0014559719
131,0.0015805444
132,0.0014156138
133,0.0014026121
134,0.001675047
135,0.0015640329
136,0.0015000774
137,0.0014679505
138,0.0014938745
139,0.001496792
140,0.0014351045
141,0.0015252591
142,0.0014031049
143,0.0014558615
144,0.0015809895
145,0.0015236865
146,0.0013863929
147,0.0015051045
148,0.0016685543
149,0.0015179318
150,0.0014122169
151,0.0014573782
152,0.0015096907
153,0.0014098799
154,0.0014753693
155,0.0014174372
156,0.0015110729
157,0.0013840062
158,0.0014277839
159,0.0013788277
160,0.0014860478
161,0.0014722507
162,0.0015453226
163,0.0014765019
164,0.0014014301
165,0.0013903483
166,0.0014648532
167,0.0013831994
168,0.0013590235
169,0.001382885
170,0.0014918415
171,0.0014307952
172,0.001419378
173,0.0013429433
174,0.0014029101
175,0.0013771744
176,0.0013935842
177,0.0013859756
178,0.0014425041
179,0.0014526802
180,0.0013819039
181,0.0013724752
182,0.0013418498
183,0.0013301981
184,0.0014677007
185,0.0013395983
186,0.0013679696
187,0.0012646918
188,0.001327591
189,0.0013627753
190,0.0013710929
191,0.0013089686
192,0.0012995541
193,0.0013258362
194,0.0013920598
195,0.0012689105
196,0.0012912429
197,0.0013120059
198,0.0012648297
199,0.0012588572
200,0.0013058203
201,0.001203485
202,0.0012849389
203,0.0011927272
204,0.0012082688
205,0.0012240348
206,0.0012195251
207,0.0012127964
208,0.0012169973
209,0.0013509478
210,0.001200986
211,0.001244343
212,0.0012300095
213,0.0011908105
214,0.0012274795
215,0.0012268524
216,0.0012018493
217,0.001223216
218,0.0011666509
219,0.0011656301
220,0.0012216357
221,0.0011976194
222,0.0012622146
223,0.0011866976
224,0.0012480285
225,0.0012430695
226,0.0011722596
227,0.0011918866
228,0.0011604221
229,0.0011456452
230,0.0011919969
231,0.0011867922
232,0.0011457573
233,0.0012015456
234,0.0011825461
235,0.0011559379
236,0.0011228943
237,0.0011452254
238,0.001102874
239,0.00115791
240,0.0011943573
241,0.001151717
242,0.0011325222
243,0.0011800376
244,0.0010925614
245,0.0011009064
246,0.0010691005
247,0.0010381205
248,0.0011036339
249,0.0010986516
250,0.0011761698
251,0.0010769835
252,0.001057551
253,0.001037287
254,0.001036455
255,0.0010363902
256,0.0009206596
257,0.0010021385
258,0.0009886957
259,0.0010051448
260,0.0009791824
261,0.0009769879
262,0.0009729698
263,0.00093096134
264,0.0010081376
265,0.0009321612
266,0.0009137216
267,0.0009487161
268,0.00093314756
269,0.00093405496
270,0.000887801
271,0.0008914935
272,0.00092085416
273,0.0009101468
274,0.0009083624
275,0.0009327004
276,0.00088660157
277,0.00087715173
278,0.000925305
279,0.0008849506
280,0.0008253139
281,0.0008584933
282,0.0008392398
283,0.000918703
284,0.00090299785
285,0.00081343675
286,0.0008828939
287,0.00083256577
288,0.0008344054
289,0.0008305359
290,0.0008610614
291,0.000851222
292,0.0008429385
293,0.00087605236
294,0.000865703
295,0.00087155664
296,0.00078593707
297,0.0008218617
298,0.0008502599
299,0.00085938745
300,0.0008343669
301,0.0008341814
302,0.00084016885
303,0.0008658215
304,0.0008023597
305,0.00085348863
306,0.000851531
307,0.0008545248
308,0.000835048
309,0.00081753737
310,0.00081035285
311,0.00083593925
312,0.00082960207
313,0.0008547148
314,0.0008475727
315,0.0008116339
316,0.0008459086
317,0.0008287307
318,0.00086592376
319,0.00086581847
320,0.0008555369
321,0.0008638503
322,0.000867369
323,0.000874659
324,0.0008875364
325,0.0009071261
326,0.0009114595
327,0.0008680922
328,0.00087925384
329,0.00090722536
330,0.0008834068
331,0.00090370036
332,0.0008413781
333,0.00089148496
334,0.0008759809
335,0.0009111904
336,0.0009131544
337,0.0009412355
338,0.00093037484
339,0.0009362885
340,0.00094199367
341,0.00094581925
342,0.0009394739
343,0.00093342096
344,0.00094169675
345,0.0009353338
346,0.0010226998
347,0.00097511185
348,0.00101689
349,0.0009918252
350,0.0010164353
351,0.0010054072
352,0.0010553837
353,0.0010605548
354,0.0010415327
355,0.0010368088
356,0.0010453605
357,0.0010873053
358,0.0010472808
359,0.0010858115
360,0.0011371431
361,0.0010766821
362,0.0011094343
363,0.0010748141
364,0.0010701047
365,0.0011299112
366,0.0011184983
367,0.0011354442
368,0.0011887433
369,0.0011893666
370,0.0011992558
371,0.0011913296
372,0.0012059581
373,0.0012436046
374,0.0013072325
375,0.001333974
376,0.0012869722
377,0.0013233285
378,0.0013180332
379,0.0013359255
380,0.0012961506
381,0.0013965884
382,0.0014438196
383,0.0013899769
384,0.0014986825
385,0.0015028412
386,0.0014901994
387,0.0014806608
388,0.0015606827
389,0.0015228156
390,0.0015345208
391,0.001519361
392,0.0015724745
393,0.0015778675
394,0.0015955892
395,0.0017439754
396,0.0017559215
397,0.001817425
398,0.0017052235
399,0.0016523969
400,0.0017293456
401,0.0017246249
402,0.0018259016
403,0.0017972789
404,0.001919413
405,0.0018621542
406,0.0018952028
407,0.0019074316
408,0.0018728238
409,0.0019646653
410,0.0018682069
411,0.0019133142
412,0.0019818093
413,0.0020649454
414,0.0020195835
415,0.0021518262
416,0.0020564976
417,0.002013092
418,0.0021056428
419,0.002122044
420,0.0020443946
421,0.0021480364
422,0.0021628682
423,0.0022443035
424,0.0023098858
425,0.0023122448
426,0.0023345742
427,0.0023273595
428,0.002244018
429,0.0024674174
430,0.0023822922
431,0.0024050812
432,0.0024191139
433,0.0025485093
434,0.0025447172
435,0.0025868628
436,0.0025608295
437,0.0024711047
438,0.002546765
439,0.0026378816
440,0.0027440325
441,0.0026653428
442,0.0027600501
443,0.0028038523
444,0.0027491397
445,0.002994625
446,0.0028832264
447,0.003100543
448,0.0030828267
449,0.0029204662
450,0.0031111029
451,0.0030165485
452,0.003059062
453,0.0033067563
454,0.0031766854
455,0.0032627021
456,0.0033328913
457,0.0034462828
458,0.003329184
459,0.0034566978
460,0.0033936007
461,0.0036314745
462,0.003665432
463,0.0035193998
464,0.0036061362
465,0.0039375513
466,0.003953298
467,0.0040509035
468,0.0040452937
469,0.0040917634
470,0.004114253
471,0.0040897294
472,0.0041606883
473,0.0041689207
474,0.0044010784
475,0.0043776794
476,0.0044986457
477,0.004668288
478,0.0046910713
479,0.004655308
480,0.0047651255
481,0.0047916993
482,0.005006851
483,0.0050776107
484,0.0050290483
485,0.0054417457
486,0.0053314837
487,0.0053518657
488,0.005553223
489,0.005461871
490,0.0055646366
491,0.005911135
492,0.0057511004
493,0.00636556
494,0.006114479
495,0.0064617503
496,0.0065040123
497,0.006795731
498,0.006901969
499,0.0074403738
500,0.008159565
501,0.008083759
502,0.008393055
503,0.008221087
504,0.008517164
505,0.009546054
506,0.008846733
507,0.0103575615
508,0.01027473
509,0.010538294
510,0.009602054
511,0.0060025523
512,0.0
513,0.0
514,0.0
515,0.0
516,0.0
517,0.0
518,0.0
519,0.0
520,0.0
521,0.0
522,0.0
523,0.0
524,0.0
525,0.0
526,0.0
527,0.0
528,0.0
529,0.0
530,0.0
531,0.0
532,0.0
533,0.0
534,0.0
535,0.0
536,0.0
537,0.0
538,0.0
539,0.0
540,0.0
541,0.0
542,0.0
543,0.0
544,0.0
545,0.0
546,0.0
547,0.0
548,0.0
549,0.0
550,0.0
551,0.0
552,0.0
553,0.0
554,0.0
555,0.0
556,0.0
557,0.0
558,0.0
559,0.0
560,0.0
561,0.0
562,0.0
563,0.0
564,0.0
565,0.0
566,0.0
567,0.0
568,0.0
569,0.0
570,0.0
571,0.0
572,0.0
573,0.0
574,0.0
575,0.0
576,0.0
577,0.0
578,0.0
579,0.0
580,0.0
581,0.0
582,0.0
583,0.0
584,0.0
585,0.0
586,0.0
587,0.0
588,0.0
589,0.0
590,0.0
591,0.0
592,0.0
593,0.0
594,0.0
595,0.0
596,0.0
597,0.0
598,0.0
599,0.0
600,0.0
601,0.0
602,0.0
603,0.0
604,0.0
605,0.0
606,0.0
607,0.0
608,0.0
609,0.0
610,0.0
611,0.0
612,0.0
613,0.0
614,0.0
615,0.0
616,0.0
617,0.0
618,0.0
619,0.0
620,0.0
621,0.0
622,0.0
623,0.0
624,0.0
625,0.0
626,0.0
627,0.0
628,0.0
629,0.0
630,0.0
631,0.0
632,0.0
633,0.0
634,0.0
635,0.0
636,0.0
637,0.0
638,0.0
639,0.0
640,0.0
641,0.0
642,0.0
643,0.0
644,0.0
645,0.0
646,0.0
647,0.0
648,0.0
649,0.0
650,0.0
651,0.0
652,0.0
653,0.0
654,0.0
655,0.0
656,0.0
657,0.0
658,0.0
659,0.0
660,0.0
661,0.0
662,0.0
663,0.0
664,0.0
665,0.0
666,0.0
667,0.0
668,0.0
669,0.0
670,0.0
671,0.0
672,0.0
673,0.0
674,0.0
675,0.0
676,0.0
677,0.0
678,0.0
679,0.0
680,0.0
681,0.0
682,0.0
683,0.0
684,0.0
685,0.0
686,0.0
687,0.0
688,0.0
689,0.0
690,0.0
691,0.0
692,0.0
693,0.0
694,0.0
695,0.0
696,0.0
697,0.0
698,0.0
699,0.0
700,0.0
701,0.0
702,0.0
703,0.0
704,0.0
705,0.0
706,0.0
707,0.0
708,0.0
709,0.0
710,0.0
711,0.0
712,0.0
713,0.0
714,0.0
715,0.0
716,0.0
717,0.0
718,0.0
719,0.0
720,0.0
721,0.0
722,0.0
723,0.0
724,0.0
725,0.0
726,0.0
727,0.0
728,0.0
729,0.0
730,0.0
731,0.0
732,0.0
733,0.0
734,0.0
735,0.0
736,0.0
737,0.0
738,0.0
739,0.0
740,0.0
741,0.0
742,0.0
743,0.0
744,0.0
745,0.0
746,0.0
747,0.0
748,0.0
749,0.0
750,0.0
751,0.0
752,0.0
753,0.0
754,0.0
755,0.0
756,0.0
757,0.0
758,0.0
759,0.0
760,0.0
761,0.0
762,0.0
763,0.0
764,0.0
765,0.0
766,0.0
767,0.0
768,0.0
769,0.0
770,0.0
771,0.0
772,0.0
773,0.0
774,0.0
775,0.0
776,0.0
777,0.0
778,0.0
779,0.0
780,0.0
781,0.0
782,0.0
783,0.0
784,0.0
785,0.0
786,0.0
787,0.0
788,0.0
789,0.0
790,0.0
791,0.0
792,0.0
793,0.0
794,0.0
795,0.0
796,0.0
797,0.0
798,0.0
799,0.0
800,0.0
801,0.0
802,0.0
803,0.0
804,0.0
805,0.0
806,0.0
807,0.0
808,0.0
809,0.0
810,0.0
811,0.0
812,0.0
813,0.0
814,0.0
815,0.0
816,0.0
817,0.0
818,0.0
819,0.0
820,0.0
821,0.0
822,0.0
823,0.0
824,0.0
825,0.0
826,0.0
827,0.0
828,0.0
829,0.0
830,0.0
831,0.0
832,0.0
833,0.0
834,0.0
835,0.0
836,0.0
837,0.0
838,0.0
839,0.0
840,0.0
841,0.0
842,0.0
843,0.0
844,0.0
845,0.0
846,0.0
847,0.0
848,0.0
849,0.0
850,0.0
851,0.0
852,0.0
853,0.0
854,0.0
855,0.0
856,0.0
857,0.0
858,0.0
859,0.0
860,0.0
861,0.0
862,0.0
863,0.0
864,0.0
865,0.0
866,0.0
867,0.0
868,0.0
869,0.0
870,0.0
871,0.0
872,0.0
873,0.0
874,0.0
875,0.0
876,0.0
877,0.0
878,0.0
879,0.0
880,0.0
881,0.0
882,0.0
883,0.0
884,0.0
885,0.0
886,0.0
887,0.0
888,0.0
889,0.0
890,0.0
891,0.0
892,0.0
893,0.0
894,0.0
895,0.0
896,0.0
897,0.0
898,0.0
899,0.0
900,0.0
901,0.0
902,0.0
903,0.0
904,0.0
905,0.0
906,0.0
907,0.0
908,0.0
909,0.0
910,0.0
911,0.0
912,0.0
913,0.0
914,0.0
915,0.0
916,0.0
917,0.0
918,0.0
919,0.0
920,0.0
921,0.0
922,0.0
923,0.0
924,0.0
925,0.0
926,0.0
927,0.0
928,0.0
929,0.0
930,0.0
931,0.0
932,0.0
933,0.0
934,0.0
935,0.0
936,0.0
937,0.0
938,0.0
939,0.0
940,0.0
941,0.0
942,0.0
943,0.0
944,0.0
945,0.0
946,0.0
947,0.0
948,0.0
949,0.0
950,0.0
951,0.0
952,0.0
953,0.0
954,0.0
955,0.0
956,0.0
957,0.0
958,0.0
959,0.0
960,0.0
961,0.0
962,0.0
963,0.0
964,0.0
965,0.0
966,0.0
967,0.0
968,0.0
969,0.0
970,0.0
971,0.0
972,0.0
973,0.0
974,0.0
975,0.0
976,0.0
977,0.0
978,0.0
979,0.0
980,0.0
981,0.0
982,0.0
983,0.0
984,0.0
985,0.0
986,0.0
987,0.0
988,0.0
989,0.0
990,0.0
991,0.0
992,0.0
993,0.0
994,0.0
995,0.0
996,0.0
997,0.0
998,0.0
999,0.0
1000,0.0
1001,0.0
1002,0.0
1003,0.0
1004,0.0
1005,0.0
1006,0.0
1007,0.0
1008,0.0
1009,0.0
1010,0.0
1011,0.0
1012,0.0
1013,0.0
1014,0.0
1015,0.0
1016,0.0
1017,0.0
1018,0.0
1019,0.0
1020,0.0
1021,0.0


==> example_spectra/spectrum_siren.csv <==
,spectrum
0,101791.53
1,117456.54
2,219797.02
3,247036.42
4,257530.69
5,205090.7
6,184035.97
7,209910.4
8,180133.19
9,148316.03
10,142907.47
11,152587.69
12,136191.47
13,113315.44
14,105468.78
15,118366.16
16,110864.414
17,88957.9
18,82935.09
19,79952.445
20,73941.89
21,66828.59
22,56130.984
23,56307.26
24,47341.992
25,45122.324
26,42212.18
27,37363.69
28,37934.887
29,34420.137
30,32252.406
31,31718.596
32,29500.342
33,27974.582
34,25542.928
35,23930.67
36,23028.096
37,22107.494
38,20606.145
39,20068.303
40,19577.209
41,19146.633
42,18195.54
43,17029.729
44,16759.686
45,16303.689
46,16346.202
47,15259.036
48,15060.415
49,14432.025
50,14300.449
51,13815.322
52,13549.59
53,13142.6
54,12945.312
55,12683.703
56,12365.981
57,12133.6045
58,11918.366
59,11662.556
60,11544.141
61,11292.754
62,11148.626
63,10911.561
64,10807.779
65,10595.229
66,10425.983
67,10298.941
68,10138.646
69,9992.793
70,9858.792
71,9727.019
72,9608.8125
73,9465.264
74,9357.022
75,9238.153
76,9132.643
77,9005.969
78,8909.98
79,8796.884
80,8703.541
81,8601.733
82,8508.725
83,8414.386
84,8324.456
85,8233.659
86,8150.5103
87,8063.835
88,7984.131
89,7901.441
90,7825.941
91,7748.082
92,7675.61
93,7601.001
94,7531.9727
95,7461.4775
96,7394.7153
97,7327.9663
98,7263.7607
99,7199.975
100,7138.9336
101,7077.732
102,7019.1167
103,6960.6797
104,6904.577
105,6848.544
106,6794.6777
107,6741.151
108,6689.3447
109,6638.0938
110,6588.3936
111,6539.173
112,6491.3555
113,6444.183
114,6398.237
115,6352.902
116,6308.7104
117,6265.1265
118,6222.645
119,6180.74
120,6139.832
121,6099.5483
122,6060.1387
123,6021.364
124,5983.4277
125,5946.0786
126,5909.531
127,5873.569
128,5838.3193
129,5803.673
130,5769.699
131,5736.2935
132,5703.5303
133,5671.326
134,5639.715
135,5608.643
136,5578.15
137,5548.1694
138,5518.7427
139,5489.82
140,5461.401
141,5433.4785
142,5406.057
143,5379.0967
144,5352.6245
145,5326.5747
146,5300.997
147,5275.8657
148,5251.161
149,5226.8735
150,5203.0176
151,5179.5537
152,5156.509
153,5133.8354
154,5111.5596
155,5089.657
156,5068.135
157,5046.9893
158,5026.1875
159,5005.761
160,4985.6724
161,4965.9146
162,4946.5044
163,4927.43
164,4908.68
165,4890.243
166,4872.121
167,4854.304
168,4836.809
169,4819.616
170,4802.709
171,4786.097
172,4769.7676
173,4753.73
174,4737.9756
175,4722.4893
176,4707.2744
177,4692.324
178,4677.6445
179,4663.2266
180,4649.0586
181,4635.1533
182,4621.492
183,4608.078
184,4594.9043
185,4581.9697
186,4569.2793
187,4556.816
188,4544.5903
189,4532.582
190,4520.8057
191,4509.26
192,4497.929
193,4486.82
194,4475.917
195,4465.231
196,4454.7524
197,4444.485
198,4434.437
199,4424.568
200,4414.917
201,4405.47
202,4396.188
203,4387.1387
204,4378.27
205,4369.55
206,4361.1274
207,4352.7363
208,4344.717
209,4336.781
210,4328.9814
211,4321.4023
212,4314.1294
213,4306.834
214,4299.839
215,4292.867
216,4286.297
217,4279.632
218,4273.599
219,4267.175
220,4261.462
221,4256.141
222,4250.127
223,4244.881
224,4239.161
225,4234.5723
226,4228.4453
227,4222.742
228,4218.4355
229,4214.8047
230,4209.3174
231,4208.4883
232,4204.094
233,4192.0557
234,4195.643
235,4189.1284
236,4183.3496
237,4193.069
238,4184.324
239,4197.3716
240,4169.684
241,4170.2886
242,4167.5146
243,4167.7456
244,4174.643
245,4125.4297
246,4160.8975
247,4113.1562
248,4131.513
249,4154.661
250,4193.393
251,4177.6807
252,4166.503
253,4157.1104
254,4213.0103
255,4243.0186
256,3759.6738
257,3778.8142
258,3776.7156
259,3791.804
260,3708.9353
261,3755.2725
262,3757.7288
263,3743.4456
264,3717.7148
265,3754.569
266,3713.1943
267,3727.6055
268,3766.4062
269,3746.543
270,3791.6323
271,3754.2512
272,3788.2278
273,3761.4722
274,3711.518
275,3748.0942
276,3753.9
277,3763.7395
278,3744.8318
279,3759.4414
280,3764.5054
281,3776.2656
282,3768.5835
283,3769.8096
284,3776.3184
285,3781.2888
286,3782.235
287,3781.7012
288,3789.2812
289,3779.6528
290,3796.7205
291,3800.351
292,3806.9949
293,3805.1052
294,3817.4958
295,3818.858
296,3820.8665
297,3827.3179
298,3835.1663
299,3837.4473
300,3841.7544
301,3848.2551
302,3852.4937
303,3862.6113
304,3867.2017
305,3874.895
306,3879.4995
307,3886.1782
308,3894.2205
309,3901.281
310,3908.2773
311,3916.0708
312,3923.7598
313,3931.5269
314,3939.517
315,3947.9023
316,3955.4253
317,3964.2322
318,3972.5176
319,3981.7769
320,3990.1528
321,3999.5771
322,4009.0789
323,4018.2942
324,4028.0667
325,4038.0432
326,4048.0466
327,4058.3088
328,4068.6636
329,4079.4753
330,4090.2148
331,4101.2964
332,4112.544
333,4124.1426
334,4135.7393
335,4147.709
336,4159.784
337,4172.149
338,4184.715
339,4197.5063
340,4210.5254
341,4223.803
342,4237.271
343,4251.0254
344,4264.9785
345,4279.2246
346,4293.673
347,4308.4087
348,4323.371
349,4338.6416
350,4354.131
351,4369.911
352,4385.9546
353,4402.2827
354,4418.8794
355,4435.789
356,4452.9717
357,4470.465
358,4488.2344
359,4506.3286
360,4524.7227
361,4543.4487
362,4562.4785
363,4581.8496
364,4601.5493
365,4621.5884
366,4641.971
367,4662.706
368,4683.796
369,4705.252
370,4727.0864
371,4749.295
372,4771.885
373,4794.874
374,4818.2676
375,4842.0605
376,4866.272
377,4890.9097
378,4915.986
379,4941.4883
380,4967.4707
381,4993.881
382,5020.7783
383,5048.172
384,5076.0347
385,5104.4062
386,5133.2705
387,5162.691
388,5192.635
389,5223.1313
390,5254.175
391,5285.791
392,5318.002
393,5350.8013
394,5384.2256
395,5418.2637
396,5452.954
397,5488.3022
398,5524.33
399,5561.039
400,5598.46
401,5636.608
402,5675.495
403,5715.1553
404,5755.599
405,5796.8296
406,5838.904
407,5881.8203
408,5925.6084
409,5970.2886
410,6015.8887
411,6062.431
412,6109.942
413,6158.466
414,6207.996
415,6258.602
416,6310.2905
417,6363.102
418,6417.0693
419,6472.2227
420,6528.6035
421,6586.245
422,6645.202
423,6705.4966
424,6767.1934
425,6830.3193
426,6894.9316
427,6961.0654
428,7028.7993
429,7098.16
430,7169.21
431,7242.031
432,7316.6606
433,7393.183
434,7471.6406
435,7552.144
436,7634.7524
437,7719.5303
438,7806.5303
439,7895.957
440,7987.7344
441,8082.1855
442,8179.1675
443,8279.022
444,8381.509
445,8487.236
446,8596.058
447,8708.454
448,8823.609
449,8942.858
450,9065.155
451,9192.256
452,9322.617
453,9458.263
454,9597.386
455,9742.323
456,9889.954
457,10045.771
458,10205.958
459,10371.942
460,10540.01
461,10722.275
462,10906.641
463,11103.084
464,11295.866
465,11507.889
466,11723.759
467,11951.826
468,12178.295
469,12434.726
470,12702.194
471,12969.223
472,13253.884
473,13559.777
474,13833.559
475,14206.818
476,14539.581
477,14896.263
478,15181.691
479,15594.434
480,16033.277
481,16483.178
482,16878.455
483,17905.443
484,17976.73
485,18863.2
486,19573.164
487,20308.266
488,21883.637
489,24216.113
490,23964.459
491,25634.676
492,26311.332
493,27418.994
494,33361.723
495,31540.61
496,36751.21
497,45089.73
498,50043.086
499,61780.7
500,66831.98
501,80274.125
502,90200.055
503,117542.5
504,137167.62
505,176059.61
506,212517.98
507,251753.66
508,356531.72
509,324125.72
510,525893.75
511,220190.73
512,0.0
513,0.0
514,0.0
515,0.0
516,0.0
517,0.0
518,0.0
519,0.0
520,0.0
521,0.0
522,0.0
523,0.0
524,0.0
525,0.0
526,0.0
527,0.0
528,0.0
529,0.0
530,0.0
531,0.0
532,0.0
533,0.0
534,0.0
535,0.0
536,0.0
537,0.0
538,0.0
539,0.0
540,0.0
541,0.0
542,0.0
543,0.0
544,0.0
545,0.0
546,0.0
547,0.0
548,0.0
549,0.0
550,0.0
551,0.0
552,0.0
553,0.0
554,0.0
555,0.0
556,0.0
557,0.0
558,0.0
559,0.0
560,0.0
561,0.0
562,0.0
563,0.0
564,0.0
565,0.0
566,0.0
567,0.0
568,0.0
569,0.0
570,0.0
571,0.0
572,0.0
573,0.0
574,0.0
575,0.0
576,0.0
577,0.0
578,0.0
579,0.0
580,0.0
581,0.0
582,0.0
583,0.0
584,0.0
585,0.0
586,0.0
587,0.0
588,0.0
589,0.0
590,0.0
591,0.0
592,0.0
593,0.0
594,0.0
595,0.0
596,0.0
597,0.0
598,0.0
599,0.0
600,0.0
601,0.0
602,0.0
603,0.0
604,0.0
605,0.0
606,0.0
607,0.0
608,0.0
609,0.0
610,0.0
611,0.0
612,0.0
613,0.0
614,0.0
615,0.0
616,0.0
617,0.0
618,0.0
619,0.0
620,0.0
621,0.0
622,0.0
623,0.0
624,0.0
625,0.0
626,0.0
627,0.0
628,0.0
629,0.0
630,0.0
631,0.0
632,0.0
633,0.0
634,0.0
635,0.0
636,0.0
637,0.0
638,0.0
639,0.0
640,0.0
641,0.0
642,0.0
643,0.0
644,0.0
645,0.0
646,0.0
647,0.0
648,0.0
649,0.0
650,0.0
651,0.0
652,0.0
653,0.0
654,0.0
655,0.0
656,0.0
657,0.0
658,0.0
659,0.0
660,0.0
661,0.0
662,0.0
663,0.0
664,0.0
665,0.0
666,0.0
667,0.0
668,0.0
669,0.0
670,0.0
671,0.0
672,0.0
673,0.0
674,0.0
675,0.0
676,0.0
677,0.0
678,0.0
679,0.0
680,0.0
681,0.0
682,0.0
683,0.0
684,0.0
685,0.0
686,0.0
687,0.0
688,0.0
689,0.0
690,0.0
691,0.0
692,0.0
693,0.0
694,0.0
695,0.0
696,0.0
697,0.0
698,0.0
699,0.0
700,0.0
701,0.0
702,0.0
703,0.0
704,0.0
705,0.0
706,0.0
707,0.0
708,0.0
709,0.0
710,0.0
711,0.0
712,0.0
713,0.0
714,0.0
715,0.0
716,0.0
717,0.0
718,0.0
719,0.0
720,0.0
721,0.0
722,0.0
723,0.0
724,0.0
725,0.0
726,0.0
727,0.0
728,0.0
729,0.0
730,0.0
731,0.0
732,0.0
733,0.0
734,0.0
735,0.0
736,0.0
737,0.0
738,0.0
739,0.0
740,0.0
741,0.0
742,0.0
743,0.0
744,0.0
745,0.0
746,0.0
747,0.0
748,0.0
749,0.0
750,0.0
751,0.0
752,0.0
753,0.0
754,0.0
755,0.0
756,0.0
757,0.0
758,0.0
759,0.0
760,0.0
761,0.0
762,0.0
763,0.0
764,0.0
765,0.0
766,0.0
767,0.0
768,0.0
769,0.0
770,0.0
771,0.0
772,0.0
773,0.0
774,0.0
775,0.0
776,0.0
777,0.0
778,0.0
779,0.0
780,0.0
781,0.0
782,0.0
783,0.0
784,0.0
785,0.0
786,0.0
787,0.0
788,0.0
789,0.0
790,0.0
791,0.0
792,0.0
793,0.0
794,0.0
795,0.0
796,0.0
797,0.0
798,0.0
799,0.0
800,0.0
801,0.0
802,0.0
803,0.0
804,0.0
805,0.0
806,0.0
807,0.0
808,0.0
809,0.0
810,0.0
811,0.0
812,0.0
813,0.0
814,0.0
815,0.0
816,0.0
817,0.0
818,0.0
819,0.0
820,0.0
821,0.0
822,0.0
823,0.0
824,0.0
825,0.0
826,0.0
827,0.0
828,0.0
829,0.0
830,0.0
831,0.0
832,0.0
833,0.0
834,0.0
835,0.0
836,0.0
837,0.0
838,0.0
839,0.0
840,0.0
841,0.0
842,0.0
843,0.0
844,0.0
845,0.0
846,0.0
847,0.0
848,0.0
849,0.0
850,0.0
851,0.0
852,0.0
853,0.0
854,0.0
855,0.0
856,0.0
857,0.0
858,0.0
859,0.0
860,0.0
861,0.0
862,0.0
863,0.0
864,0.0
865,0.0
866,0.0
867,0.0
868,0.0
869,0.0
870,0.0
871,0.0
872,0.0
873,0.0
874,0.0
875,0.0
876,0.0
877,0.0
878,0.0
879,0.0
880,0.0
881,0.0
882,0.0
883,0.0
884,0.0
885,0.0
886,0.0
887,0.0
888,0.0
889,0.0
890,0.0
891,0.0
892,0.0
893,0.0
894,0.0
895,0.0
896,0.0
897,0.0
898,0.0
899,0.0
900,0.0
901,0.0
902,0.0
903,0.0
904,0.0
905,0.0
906,0.0
907,0.0
908,0.0
909,0.0
910,0.0
911,0.0
912,0.0
913,0.0
914,0.0
915,0.0
916,0.0
917,0.0
918,0.0
919,0.0
920,0.0
921,0.0
922,0.0
923,0.0
924,0.0
925,0.0
926,0.0
927,0.0
928,0.0
929,0.0
930,0.0
931,0.0
932,0.0
933,0.0
934,0.0
935,0.0
936,0.0
937,0.0
938,0.0
939,0.0
940,0.0
941,0.0
942,0.0
943,0.0
944,0.0
945,0.0
946,0.0
947,0.0
948,0.0
949,0.0
950,0.0
951,0.0
952,0.0
953,0.0
954,0.0
955,0.0
956,0.0
957,0.0
958,0.0
959,0.0
960,0.0
961,0.0
962,0.0
963,0.0
964,0.0
965,0.0
966,0.0
967,0.0
968,0.0
969,0.0
970,0.0
971,0.0
972,0.0
973,0.0
974,0.0
975,0.0
976,0.0
977,0.0
978,0.0
979,0.0
980,0.0
981,0.0
982,0.0
983,0.0
984,0.0
985,0.0
986,0.0
987,0.0
988,0.0
989,0.0
990,0.0
991,0.0
992,0.0
993,0.0
994,0.0
995,0.0
996,0.0
997,0.0
998,0.0
999,0.0
1000,0.0
1001,0.0
1002,0.0
1003,0.0
1004,0.0
1005,0.0
1006,0.0
1007,0.0
1008,0.0
1009,0.0
1010,0.0
1011,0.0
1012,0.0
1013,0.0
1014,0.0
1015,0.0
1016,0.0
1017,0.0
1018,0.0
1019,0.0
1020,0.0
1021,0.0


==> example_spectra/wasserstein_ffhq_wild.csv <==
omega,initial_wasserstein_cropped_64,initial_wasserstein_cropped_64_se
30,8.409583108897273,0.095452235970598
40,6.810970174400386,0.0733451189872305
50,5.201850760224866,0.0473705716610299
60,3.944956837404584,0.0541509406128992
70,3.414274576442172,0.033516146926259
80,3.544068768982504,0.032037826557298
90,4.233207243840521,0.0735258087537629
100,5.38085706097921,0.0971234143569229
110,6.548749977529775,0.1124850239981991
120,7.596008586379301,0.1259360611414709
130,8.540183699070504,0.1100272956906883
140,9.395210340625823,0.1017401642807521


==> example_spectra/wasserstein_nerf_crop_64.csv <==
sigma,CHAIR,CHAIR SE,DRUMS,DRUMS SE,FICUS,FICUS SE,HOTDOG,HOTDOG SE,LEGO,LEGO SE,MATERIALS,MATERIALS SE,MIC,MIC SE,SHIP,SHIP SE
1,7.63036437848868,0.361157261602245,9.94034403509701,0.600907254124022,12.6566056322052,0.169191981791367,5.96987181578365,0.358262204483642,8.22467971089346,0.226610549277219,10.5935083461836,0.288900649622209,8.49814982939123,0.372651051798817,11.9893612334058,0.274685750857786
2,3.74029711279203,0.23118816914981,5.94461058614653,0.435275584096105,8.46314545493441,0.277397222299061,3.29464528930356,0.128568429125291,4.38879682640357,0.177432411236722,6.05705928743939,0.306944955180491,4.43035515873127,0.178781758062736,8.4484928761189,0.31650243807333
3,2.95400221262518,0.160821770569301,3.59010034353158,0.224107344143191,5.48367812069258,0.120971474801298,3.68998616508262,0.128568429125291,3.20407398331441,0.0755592022382803,3.53270245401948,0.237003896632329,2.74778185856357,0.1198319143503,5.91115590026572,0.239285275510721
4,4.39484500518057,0.160821770569301,3.01659472304381,0.272191707990177,4.03423298950327,0.0865997848210202,5.93193506906302,0.128568429125291,4.13310859503369,0.0755592022382803,2.8692072867375,0.190158217232233,3.44447116155335,0.1198319143503,4.24245886110982,0.150127995388835
5,6.44708414710131,0.160821770569301,3.93278864519666,0.272191707990177,3.53617327594374,0.10256632128225,8.06671205187293,0.128568429125291,5.89668867524202,0.0755592022382803,3.55470189398149,0.190158217232233,5.47494410662702,0.1198319143503,3.4944190799698,0.121169772587255
6,8.17963418388846,0.160821770569301,5.34882993028577,0.272191707990177,3.73893575396425,0.10256632128225,9.83849382195829,0.128568429125291,7.60832030057108,0.0755592022382803,4.94597337061792,0.190158217232233,7.21914162789798,0.1198319143503,3.57252482571555,0.121169772587255
7,9.52372763731208,0.160821770569301,6.83099031930945,0.272191707990177,4.48525061071852,0.10256632128225,11.1513597213118,0.128568429125291,8.98889935352913,0.0755592022382803,6.30398933875293,0.190158217232233,8.57145982640711,0.1198319143503,4.21076866217579,0.121169772587255
8,10.654623819045,0.160821770569301,8.06875062610621,0.272191707990177,5.27135435176944,0.10256632128225,12.3313434072877,0.128568429125291,10.1235100599571,0.0755592022382803,7.44281613495577,0.190158217232233,9.64335251948242,0.1198319143503,5.23252990724294,0.121169772587255
9,11.6082444643249,0.160821770569301,8.99405442396083,0.272191707990177,6.06998124868165,0.10256632128225,13.1587745090127,0.128568429125291,11.0480228936561,0.0755592022382803,8.45546021842049,0.190158217232233,10.4341818881113,0.1198319143503,6.22354995196629,0.121169772587255
10,12.2720693020576,0.361157261602245,9.75750004773428,0.617815423465254,6.77930792352258,0.277397222299061,13.7754659506028,0.358262204483642,11.8103901467472,0.226610549277219,9.35581309793711,0.322503428562205,11.2631961370147,0.372651051798817,7.16470107400431,0.31650243807333
11,12.7341864379178,0.361157261602245,10.5841667883025,0.617815423465254,7.31910227426035,0.277397222299061,14.298935133863,0.358262204483642,12.3585550883518,0.226610549277219,9.86558239017706,0.322503428562205,11.8334307818366,0.372651051798817,7.95449855900471,0.31650243807333
12,13.2321995674118,0.361157261602245,11.096608490092,0.617815423465254,7.75663119398673,0.277397222299061,14.8081996468569,0.358262204483642,12.7754314955851,0.226610549277219,10.3898131610201,0.322503428562205,12.3807604755662,0.372651051798817,8.69386318628516,0.31650243807333
13,13.610300271946,0.361157261602245,11.5846309154647,0.617815423465254,8.10403554599558,0.277397222299061,15.1598789418148,0.358262204483642,13.0980441671499,0.226610549277219,10.8572941530029,0.322503428562205,12.8014347315595,0.372651051798817,9.15704702935393,0.31650243807333
14,13.8772262438966,0.361157261602245,11.9153916119806,0.617815423465254,8.39635030981214,0.277397222299061,15.4333455027885,0.358262204483642,13.4438512125152,0.226610549277219,11.2444241438603,0.322503428562205,13.1519241561172,0.372651051798817,9.67520922531111,0.31650243807333
15,14.150183214813,0.361157261602245,12.2364861482624,0.617815423465254,8.6491632433915,0.277397222299061,15.7679771837037,0.358262204483642,13.7039814132809,0.226610549277219,11.5237272367725,0.322503428562205,13.2258085764809,0.372651051798817,10.0506573719747,0.31650243807333
16,14.3820386411863,0.361157261602245,12.3681825559623,0.617815423465254,8.8814316201818,0.277397222299061,15.9982311537093,0.358262204483642,13.8060655682154,0.226610549277219,11.7814405020673,0.322503428562205,13.5061291194818,0.372651051798817,10.3544324231393,0.31650243807333
17,14.6454001198073,0.361157261602245,12.5751443723908,0.617815423465254,9.08021991133379,0.277397222299061,16.1734336392899,0.358262204483642,14.0230575172718,0.226610549277219,11.979450019269,0.322503428562205,13.7365673386562,0.372651051798817,10.5511758572616,0.31650243807333
18,14.7628899333883,0.361157261602245,12.8317799294841,0.617815423465254,9.13868896292574,0.277397222299061,16.3332273708301,0.358262204483642,14.2827803737248,0.226610549277219,12.1403784624952,0.322503428562205,13.8139460992362,0.372651051798817,10.8617905134446,0.31650243807333
19,14.8658184131165,0.361157261602245,13.0295579440333,0.617815423465254,9.32257222226304,0.277397222299061,16.4557185608383,0.358262204483642,14.3839528329418,0.226610549277219,12.3690326563193,0.322503428562205,13.9770595078002,0.372651051798817,11.0227067135769,0.31650243807333
20,15.0373237514031,0.23118816914981,13.1898607808512,0.435275584096105,9.39257542108932,0.277397222299061,16.5851686958743,0.128568429125291,14.5735229582048,0.177432411236722,12.4861124251412,0.306944955180491,13.9920325947236,0.178781758062736,11.2093244445104,0.31650243807333
21,15.1459021354495,0.23118816914981,13.3212055909774,0.435275584096105,9.44973449323236,0.277397222299061,16.639084833626,0.128568429125291,14.701324959488,0.177432411236722,12.7242085450043,0.306944955180491,14.092330190608,0.178781758062736,11.3789513508883,0.31650243807333
22,15.2555252664526,0.23118816914981,13.3168903381288,0.435275584096105,9.59060281909383,0.277397222299061,16.7495709195477,0.128568429125291,14.6602701572476,0.177432411236722,12.7910715939419,0.306944955180491,14.2258916286368,0.178781758062736,11.5622759165265,0.31650243807333
23,15.3082831551788,0.23118816914981,13.3719401603038,0.435275584096105,9.59046362580287,0.277397222299061,16.8052732971312,0.128568429125291,14.7943874267709,0.177432411236722,12.8574665343061,0.306944955180491,14.2682902932199,0.178781758062736,11.7059653779641,0.31650243807333
24,15.3693358364168,0.23118816914981,13.3732535453492,0.435275584096105,9.77331222658506,0.277397222299061,16.9633639676559,0.128568429125291,14.8054250135769,0.177432411236722,12.9398853046588,0.306944955180491,14.3694322298493,0.178781758062736,11.8446302635645,0.31650243807333
25,15.3534953542442,0.23118816914981,13.4683478433331,0.435275584096105,9.69013291566826,0.277397222299061,17.0410158630202,0.128568429125291,14.9779178005877,0.177432411236722,12.9926416791476,0.306944955180491,14.4724538656001,0.178781758062736,11.9739021372395,0.31650243807333


==> example_spectra/wasserstein_nerf_siren_crop_32.csv <==
omega,CHAIR,CHAIR SE,DRUMS,DRUMS SE,FICUS,FICUS SE,HOTDOG,HOTDOG SE,LEGO,LEGO SE,MATERIALS,MATERIALS SE,MIC,MIC SE,SHIP,SHIP SE
10,5.92315845384594,0.229587539223197,6.19139307100473,0.315286667052438,5.94477183116903,0.205037020340173,4.78709525449411,0.174072228758831,5.17380736978293,0.172878053958179,6.44579549877432,0.182164684923622,5.9966439422618,0.270003175169044,6.17158049561765,0.176089582416479
20,4.62515300642556,0.143776616557187,5.4091234799506,0.353524898435671,4.9680064690656,0.16240120512001,3.48004332950092,0.192983177320237,4.03496411634228,0.136089491405781,5.70667241462156,0.229636792489034,4.85306983227192,0.257573794840514,5.28839083181442,0.112564583095823
30,3.08409095293144,0.149979297748401,4.10653528156532,0.353524898435671,3.50253159824413,0.16240120512001,2.23327968018682,0.134936058668531,2.76307408146027,0.0987026256639199,4.34008176255987,0.229636792489034,3.23573276933695,0.257573794840514,4.35002600129117,0.112564583095823
40,1.98288162400363,0.110461171623321,2.95503267549241,0.353524898435671,2.43645618081755,0.138261221648956,1.53314221377504,0.0576024230255823,1.82406929432013,0.0550302347421031,2.81831651293888,0.229636792489034,2.19946275510873,0.129614647690088,3.40470549927139,0.112564583095823
50,1.39573803800716,0.10802208135971,2.21954551920782,0.20241681378872,1.77870179167127,0.108410186357477,1.56938846913859,0.0576024230255823,1.52128727718077,0.061980114951624,1.94756174799534,0.142667548212588,1.6589364729063,0.073648722329285,2.67733835882688,0.112564583095823
60,1.37260699119579,0.0573016157292536,1.82700906654737,0.112902200957521,1.50542720947653,0.0519633009687777,2.07105966304256,0.0576024230255823,1.73341131960714,0.061980114951624,1.39103649789844,0.110734429877859,1.49262462602181,0.124680883878575,2.21865709355271,0.112564583095823
70,1.80111735503017,0.0573016157292536,1.68430758823975,0.127930936884854,1.57789422396265,0.0519633009687777,2.72780977756892,0.0576024230255823,2.2147904136963,0.061980114951624,1.26935752819455,0.144684532776408,1.68727049207017,0.124680883878575,1.95712627287687,0.0722299016261838
80,2.30262565742865,0.0573016157292536,1.82699352186957,0.127930936884854,1.91219541437389,0.0519633009687777,3.35729111973073,0.0576024230255823,2.72227109934658,0.061980114951624,1.48728315554547,0.144684532776408,2.06159577930313,0.124680883878575,1.88020269102571,0.0545903150710254
90,2.76669084541177,0.0573016157292536,2.0372548549094,0.127930936884854,2.32916836630895,0.0519633009687777,3.87175152173685,0.0576024230255823,3.24257596484541,0.061980114951624,1.82196222293666,0.144684532776408,2.5001770356667,0.124680883878575,1.97293433609464,0.0545903150710254
100,3.18952869913565,0.143776616557187,2.37284462705036,0.353524898435671,2.76493971604642,0.16240120512001,4.32194943711731,0.19727964859069,3.67668583270936,0.136089491405781,2.18110124604929,0.229636792489034,2.96183995471803,0.257573794840514,2.21813862040532,0.112564583095823
110,3.60062825155787,0.143776616557187,2.7180085051914,0.353524898435671,3.18412743042905,0.16240120512001,4.73341184086923,0.19727964859069,4.04819644433666,0.136089491405781,2.60268511871974,0.229636792489034,3.32007683164755,0.257573794840514,2.45632936106254,0.112564583095823
120,3.98791984235201,0.143776616557187,3.02630944519906,0.353524898435671,3.46873232382223,0.16240120512001,5.12718090397202,0.19727964859069,4.46241850349324,0.136089491405781,2.90736555624456,0.229636792489034,3.69155903646955,0.257573794840514,2.74081654249689,0.112564583095823
130,4.35027679842962,0.143776616557187,3.3302868651745,0.353524898435671,3.89156253765183,0.16240120512001,5.48339189175007,0.19727964859069,4.83047008734286,0.136089491405781,3.2211251064795,0.229636792489034,4.0711686978108,0.257573794840514,3.1013350072598,0.112564583095823
140,4.69657083756203,0.143776616557187,3.67860181922328,0.353524898435671,4.27364362067871,0.16240120512001,5.84037925538126,0.19727964859069,5.19840154148242,0.136089491405781,3.5297774628931,0.229636792489034,4.47093581436251,0.257573794840514,3.42976144490078,0.112564583095823
150,5.06957184335549,0.143776616557187,3.99424583400743,0.353524898435671,4.62511560394375,0.16240120512001,6.18427470269325,0.19727964859069,5.51231776377638,0.136089491405781,3.87267020372847,0.229636792489034,4.83124577447058,0.257573794840514,3.69901669532597,0.112564583095823
160,5.39357884695634,0.143776616557187,4.24837639897094,0.353524898435671,4.93913314920099,0.16240120512001,6.50297014848934,0.19727964859069,5.8859192241495,0.136089491405781,4.23949539816432,0.229636792489034,5.18672772193739,0.257573794840514,4.03168379290799,0.112564583095823
170,5.62735383233773,0.143776616557187,4.58311635338315,0.353524898435671,5.18977577007463,0.16240120512001,6.74775886290151,0.19727964859069,6.15264093336624,0.136089491405781,4.50841535377993,0.229636792489034,5.44442139661012,0.257573794840514,4.34117323636532,0.112564583095823
180,5.89886938322565,0.143776616557187,4.87818858603138,0.353524898435671,5.39719954004277,0.16240120512001,7.04564635295551,0.19727964859069,6.41462192366739,0.136089491405781,4.75055148799779,0.229636792489034,5.70501761895177,0.257573794840514,4.59208481512283,0.112564583095823
190,6.13364700951092,0.143776616557187,5.13855106947231,0.353524898435671,5.55078138144906,0.16240120512001,7.23798998158022,0.19727964859069,6.6306144086633,0.136089491405781,4.96612810134348,0.229636792489034,6.01157052100919,0.257573794840514,4.79951273187404,0.112564583095823
200,6.34611922929099,0.143776616557187,5.41046693226216,0.353524898435671,5.68189036664465,0.16240120512001,7.43353794961259,0.192983177320237,6.77646133434055,0.136089491405781,5.20912880252662,0.229636792489034,6.13578565943806,0.257573794840514,5.03133458563658,0.112564583095823
210,6.46766005039742,0.143776616557187,5.59585967595197,0.353524898435671,5.7833523280824,0.16240120512001,7.57115130697442,0.192983177320237,6.9231258143255,0.136089491405781,5.36447049380752,0.229636792489034,6.22247666870995,0.257573794840514,5.24617977283552,0.112564583095823
220,6.60641126081889,0.143776616557187,5.77195242297945,0.353524898435671,5.90970649905351,0.16240120512001,7.66396622643138,0.192983177320237,6.97297303380908,0.136089491405781,5.50623392278137,0.229636792489034,6.35540453893761,0.257573794840514,5.47412736038038,0.112564583095823
230,6.7081663090694,0.143776616557187,5.88260580302923,0.353524898435671,6.04449325927629,0.16240120512001,7.73209132225781,0.192983177320237,7.12487805950284,0.136089491405781,5.62779066957399,0.229636792489034,6.43063773702952,0.257573794840514,5.70417255089527,0.112564583095823
240,6.82238941794346,0.143776616557187,6.0246561461858,0.353524898435671,6.13231990014371,0.16240120512001,7.76980551910835,0.192983177320237,7.15410677625913,0.136089491405781,5.77696659869199,0.229636792489034,6.46908646288501,0.257573794840514,5.91076922563762,0.112564583095823
250,6.92197970312137,0.143776616557187,6.10145515991391,0.353524898435671,6.2281940831529,0.16240120512001,7.84899863826808,0.192983177320237,7.20782934096401,0.136089491405781,5.91063063810044,0.229636792489034,6.55197309254398,0.257573794840514,6.07690357541002,0.112564583095823
260,6.96098975963479,0.143776616557187,6.20150832829516,0.353524898435671,6.21480523109878,0.16240120512001,7.86093263190483,0.192983177320237,7.31838204352735,0.136089491405781,5.99439793292144,0.229636792489034,6.58198554308802,0.257573794840514,6.23613367907423,0.112564583095823
270,7.01353314921951,0.143776616557187,6.32172978466922,0.353524898435671,6.30198671683073,0.16240120512001,7.94319454855763,0.192983177320237,7.34159712319122,0.136089491405781,6.04863089563793,0.229636792489034,6.64366372187143,0.257573794840514,6.33626873764268,0.112564583095823
280,7.09166653857386,0.143776616557187,6.38397664691981,0.353524898435671,6.3378908079736,0.16240120512001,7.9763158000805,0.192983177320237,7.37315302279156,0.136089491405781,6.09645917806778,0.229636792489034,6.59271599049204,0.257573794840514,6.43025726405787,0.112564583095823
290,7.11090556533081,0.143776616557187,6.47669823455019,0.353524898435671,6.37405225664746,0.16240120512001,7.99096334040639,0.192983177320237,7.39650071976492,0.136089491405781,6.1634467330993,0.229636792489034,6.65159895297202,0.257573794840514,6.56540357452028,0.112564583095823
300,7.08164440749267,0.149979297748401,6.51861307191583,0.353524898435671,6.35571679043109,0.16240120512001,8.08643693029316,0.134936058668531,7.4760124969168,0.0987026256639199,6.25723062925814,0.229636792489034,6.7041365549418,0.257573794840514,6.65771184077874,0.112564583095823


==> example_spectra/wasserstein_wiki_art.csv <==
omega,initial_wasserstein_cropped_64,initial_wasserstein_cropped_64_se
30,12.00808334392256,0.0862285769193808
40,10.00116298442201,0.0737653472275339
50,7.934001190752957,0.1206983952299431
60,5.984587722613483,0.1241982379625584
70,4.53267015414958,0.0930723588175087
80,3.48860391346994,0.0659327243103502
90,2.941653538915873,0.0552009263417433
100,2.9330845535140693,0.0377863020257306
110,3.3167060532757944,0.058249867055265
120,4.009314752653865,0.0746428499810991
130,4.736945367892645,0.0675314705603003
140,5.495851980477676,0.0795626575311515

